Linear time-periodic dynamical systems: An H2 analysis and a model reduction framework

Linear time-periodic (LTP) dynamical systems frequently appear in the modeling of phenomena related to fluid dynamics, electronic circuits, and structural mechanics via linearization centered around known periodic orbits of nonlinear models. Such LTP systems can reach orders that make repeated simulation or other necessary analysis prohibitive, motivating the need for model reduction. We develop here an algorithmic framework for constructing reduced models that retains the linear time-periodic structure of the original LTP system. Our approach generalizes optimal approaches that have been established previously for linear time-invariant (LTI) model reduction problems. We employ an extension of the usual H2 Hardy space defined for the LTI setting to time-periodic systems and within this broader framework develop an a posteriori error bound expressible in terms of related LTI systems. Optimization of this bound motivates our algorithm. We illustrate the success of our method on two numerical examples.

==> c_error_vs_r.dat <==
r,ltpnormirka,ltpnormpod,ltpnormirka_bd,ltpnormpod_bd
2,0.98176,1.0071,15.74,16.154
4,0.17844,1.0291,2.8271,16.51
6,0.027662,1.0285,0.42796,16.499
8,0.02378,1.2672,0.37358,20.331
10,0.013464,0.37265,0.20331,5.9546
12,0.0082051,Inf,0.1197,Inf
14,0.0040055,Inf,0.063321,Inf
16,0.0022382,Inf,0.035745,Inf
18,0.0022297,Inf,0.035643,Inf
20,0.0010967,Inf,0.01728,Inf
22,0.00024441,Inf,0.0039246,Inf
24,4.7947e-05,Inf,0.00081257,Inf
26,5.3513e-05,Inf,0.00086071,Inf
28,8.364e-06,Inf,0.00029674,Inf


==> c_timesim.dat <==
time,y_og,y_krylov,y_pod,y_krylov_err,y_pod_err
0,0,0,0,0,0
6.5104e-05,2.4708,2.3513,1.3591,0.1195,1.1117
0.00013021,4.2126,4.0846,2.3297,0.12798,1.8829
0.00019531,4.7652,4.5809,2.6328,0.18429,2.1324
0.00026042,4.0923,3.9766,2.2345,0.11574,1.8578
0.00032552,2.5888,2.5409,1.3587,0.047979,1.2301
0.00039063,0.93441,0.96167,0.40349,0.027258,0.53092
0.00045573,-0.15138,0.013036,-0.20418,0.16442,0.052805
0.00052083,-0.16396,0.063391,-0.16616,0.22736,0.0021911
0.00058594,1.0108,1.2387,0.57887,0.22797,0.4319
0.00065104,3.0626,3.1932,1.8329,0.1306,1.2297
0.00071615,5.3757,5.3845,3.2123,0.0088091,2.1634
0.00078125,7.2563,7.1594,4.2888,0.09688,2.9675
0.00084635,8.1844,8.0304,4.7456,0.15395,3.4388
0.00091146,7.9973,7.8573,4.4946,0.13997,3.5027
0.00097656,6.9501,6.845,3.7066,0.10513,3.2435
0.0010417,4.1153,3.9437,1.8225,0.17155,2.2928
0.0011068,0.89248,0.89439,-0.02036,0.0019019,0.91284
0.0011719,-0.47588,-0.3226,-0.67563,0.15328,0.19974
0.001237,0.43279,0.66895,0.094412,0.23616,0.33837
0.0013021,3.2163,3.4444,2.003,0.22805,1.2133
0.0013672,6.81,6.9459,4.348,0.13594,2.4619
0.0014323,9.8819,9.8786,6.2664,0.0033417,3.6155
0.0014974,11.324,11.184,7.0552,0.13964,4.2687
0.0015625,10.648,10.422,6.4257,0.22605,4.2225
0.0016276,8.1488,7.9111,4.6089,0.23772,3.5399
0.0016927,4.7749,4.5978,2.2688,0.17706,2.5061
0.0017578,1.7688,1.6929,0.25922,0.075879,1.5096
0.0018229,0.1982,0.22445,-0.69166,0.026255,0.88986
0.001888,0.57207,0.66433,-0.24335,0.092265,0.81541
0.0019531,2.6677,2.7699,1.4268,0.10214,1.2409
0.0020182,5.6332,5.692,3.6961,0.058788,1.9372
0.0020833,8.3192,8.3034,5.7233,0.015773,2.5958
0.0021484,9.7116,9.6248,6.7579,0.086852,2.9537
0.0022135,9.3112,9.1869,6.415,0.1243,2.8962
0.0022786,7.3052,7.1929,4.815,0.11226,2.4902
0.0023438,4.4817,4.4253,2.5396,0.05639,1.9421
0.0024089,1.9214,1.938,0.41636,0.01659,1.505
0.002474,0.58112,0.65303,-0.78595,0.07191,1.3671
0.0025391,0.93043,1.0157,-0.63733,0.085285,1.5678
0.0026042,2.7856,2.8344,0.79714,0.048762,1.9885
0.0026693,5.3892,5.3642,2.9785,0.025003,2.4107
0.0027344,7.7079,7.599,5.0968,0.10898,2.6111
0.0027995,8.8294,8.6607,6.3675,0.16877,2.462
0.0028646,8.3115,8.1336,6.3176,0.17795,1.9939
0.0029297,6.3508,6.2212,4.9599,0.12955,1.3909
0.0029948,3.6984,3.6628,2.7871,0.035632,0.91136
0.0030599,1.3734,1.4443,0.58991,0.07092,0.78346
0.003125,0.26939,0.4175,-0.83426,0.14811,1.1036
0.0031901,0.80581,0.9726,-0.97399,0.16679,1.7798
0.0032552,2.7688,2.8879,0.21147,0.11902,2.5574
0.0033203,5.3926,5.4131,2.2742,0.020502,3.1184
0.0033854,7.6516,7.5573,4.4449,0.094305,3.2067
0.0034505,8.6525,8.4674,5.9172,0.18511,2.7354
0.0035156,7.9792,7.7585,6.1426,0.22064,1.8366
0.0035807,5.8546,5.6661,5.0308,0.18855,0.82387
0.0036458,3.0603,2.9618,2.9832,0.098524,0.077059
0.0037109,0.64416,0.66284,0.74546,0.018683,0.1013
0.003776,-0.47313,-0.35461,-0.86807,0.11852,0.39493
0.0038411,0.14213,0.30841,-1.2738,0.16629,1.4159
0.0039062,2.2712,2.4166,-0.33148,0.14537,2.6027
0.0039714,5.1161,5.182,1.6048,0.065878,3.5113
0.0040365,7.5965,7.5555,3.8166,0.041041,3.7799
0.0041016,8.7546,8.6195,5.485,0.13512,3.2696
0.0041667,8.1179,7.9356,5.9958,0.1823,2.1221
0.0042318,5.885,5.7168,5.1601,0.16819,0.72485
0.0042969,2.8541,2.7556,3.2853,0.098517,0.43114
0.004362,0.13341,0.1343,1.061,0.00089042,0.92757
0.0044271,-1.2695,-1.1779,-0.69496,0.091613,0.57457
0.0044922,-0.82476,-0.68788,-1.3384,0.13688,0.51368
0.0045573,1.314,1.4334,-0.6342,0.11934,1.9482
0.0046224,4.3619,4.4078,1.1572,0.045927,3.2047
0.0046875,7.1871,7.1342,3.3772,0.052967,3.8099
0.0047526,8.7309,8.5926,5.2111,0.13828,3.5197
0.0048177,8.3993,8.2217,5.9862,0.17754,2.4131
0.0048828,6.2836,6.129,5.4226,0.15466,0.86104
0.0049479,3.133,3.056,3.7315,0.077027,0.59847
0.005013,0.081143,0.10855,1.5382,0.027402,1.457
0.0050781,-1.768,-1.6479,-0.34896,0.12008,1.4191
0.0051432,-1.7464,-1.5805,-1.2357,0.1659,0.51069
0.0052083,0.13392,0.27862,-0.79452,0.1447,0.92844
0.0052734,3.1817,3.2425,0.81119,0.060807,2.3705
0.0053385,6.2767,6.222,2.9921,0.054718,3.2846
0.0054036,8.2827,8.1234,4.9506,0.15935,3.3321
0.0054687,8.4605,8.2467,5.971,0.21382,2.4895
0.0055339,6.7393,6.5401,5.685,0.19915,1.0543
0.005599,3.7365,3.6167,4.2057,0.11988,0.46917
0.0056641,0.53181,0.52933,2.0829,0.0024856,1.551
0.0057292,-1.7286,-1.615,0.10176,0.11358,1.8303
0.0057943,-2.2465,-2.0585,-1.0065,0.18795,1.24
0.0058594,-0.85957,-0.66648,-0.83118,0.19309,0.028389
0.0059245,1.9028,2.0289,0.56659,0.12613,1.3362
0.0059896,5.0178,5.0284,2.6765,0.010693,2.3413
0.0060547,7.3463,7.2341,4.7296,0.11218,2.6166
0.0061198,8.0478,7.8491,5.98,0.19876,2.0678
0.0061849,6.8827,6.6625,5.9774,0.2202,0.90526
0.00625,4.2906,4.1196,4.7318,0.17102,0.44116
0.0063151,1.2211,1.1509,2.7079,0.070202,1.4868
0.0063802,-1.2171,-1.172,0.65397,0.04514,1.8711
0.0064453,-2.1672,-2.0293,-0.67338,0.13789,1.4938
0.0065104,-1.3246,-1.1478,-0.78732,0.17682,0.53726
0.0065755,0.95919,1.1085,0.35301,0.14936,0.60618
0.0066406,3.8153,3.8817,2.3276,0.066438,1.4877
0.0067057,6.1821,6.1431,4.4109,0.039071,1.7712
0.0067708,7.2001,7.0725,5.8394,0.12759,1.3607
0.0068359,6.5234,6.3539,6.0909,0.16954,0.43256
0.006901,4.4333,4.2801,5.0756,0.15317,0.64234
0.0069661,1.7222,1.6338,3.1672,0.088363,1.445
0.0070313,-0.60596,-0.6097,1.0646,0.0037395,1.6706
0.0070964,-1.7169,-1.6451,-0.46236,0.071731,1.2545
0.0071615,-1.2431,-1.1313,-0.8604,0.11182,0.38275
0.0072266,0.58937,0.69305,0.01015,0.10368,0.57922
0.0072917,3.056,3.1082,1.8232,0.052176,1.2328
0.0073568,5.2127,5.1934,3.9088,0.019348,1.3039
0.0074219,6.2549,6.1725,5.4969,0.08242,0.75795
0.007487,5.8119,5.701,6.0034,0.11086,0.19149
0.0075521,4.0799,3.9846,5.2423,0.095307,1.1624
0.0076172,1.7368,1.6914,3.4915,0.045385,1.7547
0.0076823,-0.32386,-0.30853,1.39,0.015334,1.7138
0.0077474,-1.3353,-1.2727,-0.29526,0.062659,1.0401
0.0078125,-0.94285,-0.86469,-0.95283,0.07816,0.0099745
0.0078776,0.66896,0.72504,-0.35147,0.056075,1.0204
0.0079427,2.8548,2.859,1.2794,0.0041378,1.5754
0.0080078,4.7573,4.7008,3.3331,0.056477,1.4242
0.0080729,5.6386,5.5379,5.0489,0.10073,0.58969
0.008138,5.1599,5.0518,5.7914,0.10809,0.63155
0.0082031,3.5084,3.4356,5.2836,0.07285,1.7752
0.0082682,1.3235,1.3156,3.7067,0.0079604,2.3832
0.0083333,-0.55056,-0.49141,1.6322,0.059145,2.1828
0.0083984,-1.3934,-1.2914,-0.18843,0.10194,1.205
0.0084635,-0.88335,-0.77991,-1.0969,0.10344,0.21354
0.0085286,0.77996,0.842,-0.77408,0.062034,1.554
0.0085938,2.9518,2.9433,0.6484,0.0084768,2.3034
0.0086589,4.7875,4.7032,2.6369,0.084354,2.1506
0.008724,5.5632,5.4272,4.4523,0.13593,1.1108
0.0087891,4.9577,4.8141,5.4212,0.1436,0.46343
0.0088542,3.1765,3.0755,5.1824,0.10104,2.0058
0.0089193,0.87896,0.85768,3.8193,0.02128,2.9403
0.0089844,-1.0664,-1.0004,1.8279,0.065927,2.8942
0.0090495,-1.9124,-1.7858,-0.067426,0.12662,1.845
0.0091146,-1.3226,-1.1832,-1.1788,0.1394,0.14387
0.0091797,0.49918,0.59839,-1.1056,0.099208,1.6048
0.0092448,2.879,2.8998,0.11672,0.02079,2.7622
0.0093099,4.9212,4.8525,2.0323,0.068658,2.8889
0.009375,5.8427,5.7044,3.9345,0.13836,1.9083
0.0094401,5.2677,5.1049,5.1226,0.16278,0.14511
0.0095052,3.3756,3.2434,5.1606,0.1322,1.7849
0.0095703,0.84239,0.78592,4.0356,0.05647,3.1932
0.0096354,-1.4061,-1.3687,2.1614,0.037452,3.5675
0.0097005,-2.5349,-2.4203,0.22444,0.1146,2.7593
0.0097656,-2.1125,-1.9663,-1.0677,0.14624,1.0448
0.0098307,-0.27688,-0.1556,-1.245,0.12128,0.9681
0.0098958,2.3103,2.361,-0.24591,0.05062,2.5563
0.0099609,4.7039,4.6641,1.5566,0.039872,3.1474
0.010026,6.0192,5.9019,3.4994,0.11723,2.5198
0.010091,5.7596,5.6043,4.8689,0.15533,0.89068
0.010156,3.9996,3.8589,5.1635,0.14079,1.1639
0.010221,1.3609,1.2831,4.2776,0.077752,2.9167
0.010286,-1.21,-1.1983,2.5388,0.011712,3.7488
0.010352,-2.7848,-2.6909,0.58651,0.093907,3.3713
0.010417,-2.7938,-2.6561,-0.86328,0.13776,1.9306
0.010482,-1.2341,-1.1078,-1.2795,0.12624,0.045433
0.010547,1.3271,1.3929,-0.50983,0.065831,1.8369
0.010612,3.9609,3.9411,1.161,0.019873,2.7999
0.010677,5.7158,5.6164,3.1218,0.099403,2.5939
0.010742,5.9611,5.8156,4.6567,0.14553,1.3044
0.010807,4.6134,4.4711,5.2072,0.14229,0.59381
0.010872,2.1632,2.0728,4.5787,0.090385,2.4155
0.010937,-0.50512,-0.51272,3.0094,0.0076075,3.5145
0.011003,-2.4358,-2.3596,1.0817,0.076194,3.5175
0.011068,-2.9474,-2.8178,-0.4921,0.12966,2.4553
0.011133,-1.878,-1.7457,-1.1312,0.13229,0.74674
0.011198,0.36175,0.44559,-0.59761,0.083843,0.95936
0.011263,2.9449,2.9478,0.91279,0.0028655,2.0321
0.011328,4.9337,4.8534,2.8476,0.080344,2.0861
0.011393,5.6209,5.4857,4.4993,0.13523,1.1216
0.011458,4.7846,4.6402,5.2653,0.14444,0.48071
0.011523,2.7565,2.6504,4.868,0.10615,2.1114
0.011589,0.29242,0.25865,3.4575,0.033768,3.1651
0.011654,-1.7108,-1.663,1.5549,0.047786,3.2657
0.011719,-2.5421,-2.4329,-0.13999,0.1092,2.4021
0.011784,-1.9335,-1.8054,-1.0053,0.12813,0.92822
0.011849,-0.14842,-0.051138,-0.72574,0.097283,0.57732
0.011914,2.125,2.155,0.59429,0.029965,1.5307
0.011979,4.0377,3.9904,2.4655,0.047303,1.5722
0.012044,4.8951,4.7896,4.1979,0.10547,0.69716
0.012109,4.4128,4.286,5.1539,0.12682,0.74107
0.012174,2.8068,2.7008,4.9811,0.10606,2.1743
0.01224,0.70266,0.65038,3.7431,0.052281,3.0404
0.012305,-1.107,-1.0921,1.8939,0.014977,3.001
0.01237,-1.9603,-1.8886,0.11275,0.071732,2.0731
0.012435,-1.5693,-1.472,-0.94874,0.097362,0.62058
0.0125,-0.12082,-0.03799,-0.90402,0.082833,0.7832
0.012565,1.8043,1.8397,0.22635,0.035491,1.5779
0.01263,3.458,3.4338,2.023,0.024227,1.435
0.012695,4.2129,4.141,3.8215,0.07192,0.39133
0.01276,3.7977,3.7074,4.9576,0.090316,1.1599
0.012826,2.3936,2.3183,5.0118,0.0753,2.6182
0.012891,0.55701,0.5213,3.9619,0.035707,3.4049
0.012956,-1.0001,-0.98794,2.1908,0.012124,3.1908
0.013021,-1.6837,-1.6337,0.34513,0.049938,2.0288
0.013086,-1.243,-1.1798,-0.90143,0.063212,0.34162
0.013151,0.13625,0.18222,-1.0994,0.045972,1.2357
0.013216,1.9059,1.9111,-0.18479,0.0052519,2.0907
0.013281,3.367,3.3261,1.4975,0.040915,1.8694
0.013346,3.9419,3.8704,3.3206,0.07152,0.62126
0.013411,3.3975,3.3252,4.6063,0.072279,1.2089
0.013477,1.9359,1.8928,4.8765,0.043063,2.9406
0.013542,0.11592,0.11998,4.026,0.0040572,3.9101
0.013607,-1.3611,-1.3114,2.3617,0.049686,3.7228
0.013672,-1.92,-1.8455,0.4884,0.07449,2.4083
0.013737,-1.3358,-1.2672,-0.91271,0.068613,0.42312
0.013802,0.17973,0.21156,-1.3341,0.031824,1.5138
0.013867,2.0532,2.0291,-0.63132,0.024138,2.6845
0.013932,3.5652,3.4857,0.93055,0.079486,2.6346
0.013997,4.122,4.0103,2.7709,0.11168,1.3511
0.014062,3.4849,3.3799,4.2092,0.10491,0.72434
0.014128,1.8666,1.8081,4.7151,0.058503,2.8485
0.014193,-0.14246,-0.1311,4.1021,0.011368,4.2446
0.014258,-1.7933,-1.7146,2.5947,0.078664,4.3879
0.014323,-2.46,-2.3414,0.74537,0.11858,3.2054
0.014388,-1.8764,-1.7601,-0.76978,0.11627,1.1066
0.014453,-0.24082,-0.16888,-1.396,0.071932,1.1551
0.014518,1.8535,1.8524,-0.90886,0.0010595,2.7624
0.014583,3.6329,3.5534,0.50824,0.079467,3.1247
0.014648,4.4286,4.2921,2.3327,0.13646,2.0959
0.014714,3.9255,3.7753,3.893,0.15025,0.032588
0.014779,2.2854,2.1717,4.6169,0.11364,2.3315
0.014844,0.092185,0.05332,4.2405,0.038865,4.1483
0.014909,-1.8592,-1.8115,2.903,0.0477,4.7622
0.014974,-2.8555,-2.7398,1.0961,0.11578,3.9516
0.015039,-2.5267,-2.3847,-0.51843,0.14207,2.0083
0.015104,-0.98557,-0.86605,-1.3513,0.11952,0.36576
0.015169,1.2132,1.2699,-1.0993,0.056704,2.3125
0.015234,3.2735,3.248,0.14172,0.025507,3.1317
0.015299,4.4463,4.346,1.9127,0.10029,2.5336
0.015365,4.302,4.1599,3.5647,0.14209,0.73727
0.01543,2.8874,2.7514,4.4939,0.13601,1.6065
0.015495,0.71061,0.62569,4.3636,0.084916,3.653
0.01556,-1.4439,-1.4525,3.2271,0.0085886,4.671
0.015625,-2.8018,-2.7374,1.507,0.064413,4.3088
0.01569,-2.8804,-2.7721,-0.16183,0.10829,2.7185
0.015755,-1.6628,-1.5524,-1.1635,0.1104,0.49929
0.01582,0.40003,0.47329,-1.1289,0.073262,1.5289
0.015885,2.5565,2.5684,-0.069012,0.011876,2.6255
0.015951,4.0289,3.977,1.6303,0.051946,2.3987
0.016016,4.2935,4.1979,3.3493,0.095608,0.94424
0.016081,3.2678,3.1639,4.4627,0.10393,1.1949
0.016146,1.3359,1.2616,4.5704,0.07428,3.2345
0.016211,-0.79518,-0.81418,3.6404,0.018996,4.4356
0.016276,-2.3559,-2.3168,2.0207,0.039057,4.3766
0.016341,-2.795,-2.7189,0.31129,0.076137,3.1063
0.016406,-1.9775,-1.899,-0.85763,0.078483,1.1199
0.016471,-0.22757,-0.17952,-1.056,0.048053,0.82848
0.016536,1.8003,1.7983,-0.211,0.0019778,2.0113
0.016602,3.364,3.3119,1.3672,0.052164,1.9968


==> error_vs_r.dat <==
4,0.036577,0.38892,0.51857,5.5139
8,0.0028716,0.24498,0.040712,3.4732
12,6.0209e-05,0.17201,0.00085361,2.4387
16,8.5214e-07,0.096804,1.2081e-05,1.3724
20,9.613e-09,0.049401,1.3629e-07,0.70038
24,6.2202e-10,0.045322,8.8187e-09,0.64255


==> ss_error_vs_r.dat <==
r,ltpnorm,ltpnorm_bd
4,0.63454,1.1224
8,0.51719,0.90986
12,0.49592,0.87762
16,0.12329,0.21835
20,0.094593,0.16746
24,0.081013,0.1435
28,0.056342,0.099404
32,0.040779,0.071189
36,0.036035,0.062838
40,0.048253,0.085829
44,0.020057,0.035709
48,0.0041927,0.0072606
52,0.0045208,0.0081219
56,0.0039822,0.007059
60,0.0036113,0.0064629
64,0.0027222,0.0047562
68,0.0027152,0.0047428
72,0.0026709,0.0046838
76,0.00099826,0.0016739
80,0.00071616,0.001248


==> ss_timesim_FOM.dat <==
time,y_FOM
0,0
0.003258,1.1308e-06
0.006516,4.4978e-06
0.009774,1.0025e-05
0.013032,1.759e-05
0.01629,2.7024e-05
0.019548,3.8122e-05
0.022806,5.0645e-05
0.026064,6.4328e-05
0.03078,8.5609e-05
0.035496,0.00010782
0.040211,0.00013005
0.044927,0.00015146
0.049259,0.00016973
0.05359,0.00018614
0.057922,0.00020027
0.062253,0.00021185
0.066718,0.00022093
0.071183,0.00022703
0.075648,0.0002302
0.080113,0.00023061
0.084914,0.00022825
0.089715,0.00022334
0.094516,0.0002163
0.099318,0.00020758
0.10343,0.0001991
0.10753,0.00018997
0.11164,0.00018039
0.11575,0.00017056
0.11976,0.00016088
0.12378,0.00015124
0.1278,0.00014177
0.13181,0.00013255
0.13643,0.00012234
0.14104,0.00011267
0.14565,0.00010363
0.15026,9.5325e-05
0.15423,8.8862e-05
0.15819,8.3119e-05
0.16215,7.819e-05
0.16612,7.4167e-05
0.17027,7.102e-05
0.17442,6.9072e-05
0.17857,6.8412e-05
0.18272,6.9095e-05
0.18722,7.1374e-05
0.19172,7.5235e-05
0.19622,8.0593e-05
0.20072,8.728e-05
0.20511,9.4836e-05
0.20949,0.00010314
0.21387,0.00011184
0.21825,0.00012055
0.22198,0.00012766
0.22571,0.0001342
0.22944,0.0001399
0.23317,0.00014449
0.23691,0.00014775
0.24065,0.00014944
0.24439,0.00014936
0.24813,0.00014738
0.25245,0.00014262
0.25676,0.00013515
0.26108,0.00012501
0.26539,0.00011235
0.26946,9.8356e-05
0.27352,8.2636e-05
0.27758,6.5537e-05
0.28165,4.7465e-05
0.28555,2.9627e-05
0.28945,1.1744e-05
0.29335,-5.738e-06
0.29725,-2.2371e-05
0.30099,-3.7128e-05
0.30474,-5.0317e-05
0.30848,-6.159e-05
0.31223,-7.0634e-05
0.31618,-7.7463e-05
0.32013,-8.1254e-05
0.32408,-8.1815e-05
0.32803,-7.9038e-05
0.33155,-7.3732e-05
0.33506,-6.5786e-05
0.33858,-5.528e-05
0.34209,-4.2346e-05
0.34641,-2.3419e-05
0.35072,-1.5324e-06
0.35504,2.2801e-05
0.35935,4.8996e-05
0.36339,7.462e-05
0.36743,0.00010074
0.37147,0.00012679
0.37551,0.00015219
0.37954,0.00017635
0.38357,0.00019879
0.3876,0.00021903
0.39164,0.00023667
0.39556,0.00025101
0.39949,0.00026232
0.40341,0.00027045
0.40734,0.00027531
0.41177,0.0002769
0.41621,0.0002745
0.42064,0.00026838
0.42507,0.00025892
0.42957,0.00024641
0.43407,0.00023153
0.43857,0.00021493
0.44307,0.00019725
0.44694,0.00018166
0.45082,0.00016613
0.45469,0.00015104
0.45856,0.00013669
0.46255,0.00012296
0.46655,0.00011055
0.47054,9.9653e-05
0.47454,9.0358e-05
0.47841,8.2914e-05
0.48228,7.7008e-05
0.48616,7.2585e-05
0.49003,6.9541e-05
0.49437,6.76e-05
0.49871,6.7013e-05
0.50306,6.7548e-05
0.5074,6.8963e-05
0.51172,7.101e-05
0.51604,7.3485e-05
0.52036,7.6199e-05
0.52468,7.8995e-05
0.52836,8.1345e-05
0.53205,8.3587e-05
0.53573,8.5658e-05
0.53942,8.751e-05
0.54323,8.9148e-05
0.54705,9.0442e-05
0.55086,9.1332e-05
0.55467,9.1755e-05
0.55897,9.1583e-05
0.56326,9.0597e-05
0.56755,8.865e-05
0.57185,8.5598e-05
0.57581,8.1672e-05
0.57978,7.6559e-05
0.58374,7.0153e-05
0.5877,6.238e-05
0.59089,5.5111e-05
0.59408,4.6928e-05
0.59726,3.7846e-05
0.60045,2.7906e-05
0.60364,1.7174e-05
0.60682,5.7415e-06
0.61001,-6.273e-06
0.6132,-1.8726e-05
0.61693,-3.3645e-05
0.62066,-4.8621e-05
0.62439,-6.3309e-05
0.62813,-7.734e-05
0.63198,-9.074e-05
0.63584,-0.00010259
0.6397,-0.00011246
0.64356,-0.00011997
0.64732,-0.00012469
0.65109,-0.00012655
0.65485,-0.00012534
0.65861,-0.00012093
0.66252,-0.00011292
0.66642,-0.00010144
0.67032,-8.662e-05
0.67422,-6.8695e-05
0.67809,-4.8191e-05
0.68196,-2.5348e-05
0.68582,-6.257e-07
0.68969,2.5466e-05
0.6942,5.6935e-05
0.69872,8.8618e-05
0.70323,0.00011962
0.70775,0.0001491
0.71152,0.00017198
0.71528,0.00019287
0.71905,0.00021142
0.72282,0.00022738
0.7269,0.00024151
0.73097,0.00025225
0.73505,0.00025956
0.73913,0.0002635
0.74318,0.00026421
0.74723,0.00026195
0.75128,0.000257
0.75534,0.00024968
0.7598,0.00023927
0.76427,0.00022691
0.76873,0.00021308
0.77319,0.00019826
0.77731,0.00018409
0.78142,0.00016977
0.78553,0.00015557
0.78965,0.0001417
0.79383,0.00012814
0.79802,0.0001153
0.8022,0.0001033
0.80639,9.2228e-05
0.81101,8.1148e-05
0.81563,7.1324e-05
0.82025,6.2786e-05
0.82487,5.5519e-05
0.8292,4.9829e-05
0.83353,4.5197e-05
0.83787,4.1577e-05
0.8422,3.8892e-05
0.84659,3.7027e-05
0.85098,3.5912e-05
0.85538,3.5404e-05
0.85977,3.5333e-05
0.86458,3.5525e-05
0.86939,3.5708e-05
0.87421,3.5553e-05
0.87902,3.4731e-05
0.88331,3.3162e-05
0.88761,3.0551e-05
0.8919,2.6674e-05
0.89619,2.1352e-05
0.90021,1.4951e-05
0.90422,7.0786e-06
0.90823,-2.3048e-06
0.91225,-1.318e-05
0.91668,-2.684e-05
0.92112,-4.2065e-05
0.92555,-5.8607e-05
0.92999,-7.613e-05
0.93431,-9.3746e-05
0.93863,-0.00011147
0.94295,-0.00012884
0.94726,-0.00014533
0.95141,-0.00015987
0.95556,-0.00017266
0.95971,-0.00018324
0.96386,-0.0001912
0.96775,-0.00019593
0.97164,-0.00019776
0.97552,-0.00019645
0.97941,-0.00019185
0.98336,-0.00018372
0.98731,-0.00017205
0.99125,-0.0001569
0.9952,-0.00013839
0.99928,-0.00011596
1.0034,-9.0466e-05
1.0074,-6.2306e-05
1.0115,-3.1935e-05
1.0159,2.7385e-06
1.0203,3.8638e-05
1.0247,7.498e-05
1.0291,0.00011096
1.0331,0.00014263
1.0371,0.00017273
1.0411,0.00020071
1.0451,0.00022604
1.049,0.00024782
1.0529,0.00026629
1.0568,0.00028116
1.0607,0.00029224
1.0647,0.00029948
1.0686,0.00030277
1.0726,0.00030219
1.0765,0.00029793
1.0808,0.00028938
1.0851,0.00027723
1.0895,0.00026204
1.0938,0.00024446
1.0983,0.000224
1.1029,0.00020249
1.1075,0.00018076
1.112,0.00015959
1.1162,0.0001414
1.1204,0.00012473
1.1245,0.00010996
1.1287,9.7352e-05
1.1325,8.784e-05
1.1363,8.0341e-05
1.1401,7.4842e-05
1.1439,7.1252e-05
1.1478,6.9397e-05
1.1517,6.9165e-05
1.1556,7.0298e-05
1.1595,7.2498e-05
1.164,7.5946e-05
1.1685,7.9885e-05
1.173,8.3821e-05
1.1775,8.7289e-05
1.1817,8.9755e-05
1.186,9.1117e-05
1.1902,9.1117e-05
1.1945,8.9562e-05
1.1983,8.6742e-05
1.2021,8.2497e-05
1.2059,7.6788e-05
1.2097,6.9608e-05
1.2137,6.0479e-05
1.2177,4.9774e-05
1.2217,3.7543e-05
1.2257,2.3863e-05
1.2296,9.0488e-06
1.2335,-7.0037e-06
1.2375,-2.4199e-05
1.2414,-4.2425e-05
1.2457,-6.327e-05
1.25,-8.5001e-05
1.2543,-0.0001074
1.2586,-0.00013022
1.2634,-0.00015591
1.2682,-0.00018127
1.273,-0.00020572
1.2778,-0.00022867
1.282,-0.00024724
1.2863,-0.00026356
1.2906,-0.00027711
1.2948,-0.00028738
1.2988,-0.00029358
1.3028,-0.00029618
1.3067,-0.00029488
1.3107,-0.00028945
1.3153,-0.00027798
1.3198,-0.00026081
1.3244,-0.00023804
1.3289,-0.00020994
1.3326,-0.00018321
1.3364,-0.00015352
1.3401,-0.0001213
1.3438,-8.7005e-05
1.3478,-4.9201e-05
1.3517,-1.0353e-05
1.3557,2.8842e-05
1.3596,6.7682e-05
1.3639,0.00010854
1.3681,0.00014732
1.3724,0.00018323
1.3766,0.00021559
1.3811,0.00024489
1.3855,0.00026924
1.3899,0.00028834
1.3944,0.00030204
1.3985,0.00030993
1.4026,0.00031334
1.4067,0.00031254
1.4108,0.00030785
1.4149,0.00029968
1.4191,0.00028853
1.4232,0.00027496
1.4273,0.00025953
1.4318,0.00024146
1.4362,0.0002226
1.4407,0.00020363
1.4452,0.00018513
1.4494,0.00016835
1.4537,0.00015287
1.4579,0.000139
1.4622,0.00012694
1.4661,0.00011754
1.47,0.00010985
1.474,0.00010384
1.4779,9.9453e-05
1.4819,9.6527e-05
1.4859,9.5035e-05
1.4899,9.4786e-05
1.494,9.555e-05
1.4984,9.7249e-05
1.5028,9.9502e-05
1.5072,0.00010194
1.5116,0.00010418
1.516,0.00010585
1.5204,0.00010656
1.5249,0.00010596
1.5293,0.00010373
1.5334,9.9905e-05
1.5376,9.4187e-05
1.5417,8.6408e-05
1.5459,7.6459e-05
1.5497,6.5426e-05
1.5535,5.2512e-05
1.5573,3.7736e-05
1.561,2.1168e-05
1.5651,1.6898e-06
1.5691,-1.9522e-05
1.5732,-4.2246e-05
1.5772,-6.6203e-05
1.5818,-9.4496e-05
1.5864,-0.00012343
1.5909,-0.00015243
1.5955,-0.00018085
1.6003,-0.00020918
1.6051,-0.00023541
1.6099,-0.00025879
1.6146,-0.0002786
1.6189,-0.00029272
1.6232,-0.00030305
1.6274,-0.00030923
1.6317,-0.00031096
1.6355,-0.00030856
1.6394,-0.0003023
1.6432,-0.00029216
1.647,-0.00027817
1.6511,-0.00025896
1.6552,-0.00023563
1.6594,-0.0002085
1.6635,-0.00017795
1.668,-0.00014093
1.6725,-0.00010108
1.6771,-5.9215e-05
1.6816,-1.6224e-05
1.686,2.5407e-05
1.6904,6.6354e-05
1.6947,0.00010577
1.6991,0.00014284
1.7032,0.00017463
1.7072,0.00020318
1.7113,0.00022801
1.7154,0.00024877
1.7192,0.00026439
1.7231,0.00027599
1.7269,0.00028352
1.7308,0.00028703
1.7352,0.00028633
1.7396,0.00028097
1.744,0.00027145
1.7484,0.00025841
1.7528,0.00024236
1.7573,0.00022427
1.7617,0.00020503
1.7662,0.0001855
1.7702,0.00016834
1.7742,0.0001522
1.7782,0.00013758
1.7822,0.00012491
1.7865,0.00011381
1.7909,0.00010563
1.7952,0.00010054
1.7995,9.8506e-05
1.8037,9.9351e-05
1.808,0.00010276
1.8123,0.00010837
1.8165,0.00011572
1.8206,0.00012384
1.8246,0.00013256
1.8287,0.00014136
1.8327,0.00014972
1.837,0.00015758
1.8414,0.00016382
1.8457,0.00016795
1.85,0.00016956
1.8541,0.00016843
1.8583,0.00016444
1.8624,0.00015746
1.8666,0.00014745
1.8704,0.00013567
1.8742,0.00012145
1.878,0.0001049
1.8818,8.6157e-05
1.8856,6.5411e-05
1.8893,4.287e-05
1.8931,1.8764e-05
1.8969,-6.6566e-06
1.9009,-3.4613e-05
1.9049,-6.3413e-05
1.9089,-9.2725e-05
1.9129,-0.0001222
1.9174,-0.00015508
1.9219,-0.0001872
1.9264,-0.00021802
1.9309,-0.00024702
1.936,-0.00027699
1.9411,-0.0003031
1.9462,-0.00032458
1.9513,-0.00034069
1.9554,-0.00034928
1.9595,-0.00035368
1.9636,-0.00035363
1.9677,-0.00034893
1.9716,-0.0003401
1.9755,-0.00032698
1.9793,-0.00030961
1.9832,-0.00028813
1.9873,-0.00026127
1.9914,-0.00023043
1.9955,-0.00019609
1.9996,-0.00015877
2.0033,-0.00012319
2.007,-8.623e-05
2.0107,-4.8425e-05
2.0143,-1.0334e-05
2.0187,3.4253e-05
2.023,7.7494e-05
2.0274,0.00011848
2.0317,0.00015639
2.0357,0.0001877
2.0397,0.00021534
2.0437,0.00023891
2.0476,0.00025814
2.0516,0.00027278
2.0555,0.00028293
2.0595,0.00028863
2.0634,0.00029005
2.0676,0.00028721
2.0718,0.00028033
2.0759,0.00026994
2.0801,0.00025664
2.0847,0.0002395
2.0892,0.00022056
2.0938,0.00020076
2.0984,0.00018096
2.1033,0.00016057
2.1082,0.0001421
2.1131,0.00012637
2.1181,0.00011395
2.1226,0.00010587
2.127,0.00010102
2.1315,9.9438e-05
2.136,0.00010098
2.14,0.00010479
2.144,0.00011065
2.148,0.00011822
2.152,0.00012714
2.1565,0.00013808
2.1609,0.00014954
2.1653,0.00016085
2.1698,0.00017138
2.1742,0.00018052
2.1787,0.00018761
2.1832,0.00019211
2.1876,0.00019352
2.192,0.0001915
2.1964,0.00018577
2.2008,0.00017612
2.2053,0.00016247
2.2095,0.00014561
2.2137,0.00012517
2.218,0.00010135
2.2222,7.4417e-05
2.2263,4.5804e-05
2.2304,1.5019e-05
2.2345,-1.7504e-05
2.2386,-5.1274e-05
2.2427,-8.6131e-05
2.2469,-0.00012116
2.251,-0.00015579
2.2551,-0.00018944
2.2596,-0.0002239
2.264,-0.00025585
2.2685,-0.00028463
2.2729,-0.00030966
2.2774,-0.00033056
2.2819,-0.00034662
2.2864,-0.00035744
2.2909,-0.00036275
2.2945,-0.0003629
2.2981,-0.00035933
2.3017,-0.00035204
2.3053,-0.00034108
2.3091,-0.00032563
2.313,-0.00030638
2.3168,-0.00028357
2.3206,-0.00025749
2.3248,-0.00022518
2.329,-0.00018982
2.3333,-0.00015204
2.3375,-0.0001125
2.342,-6.9398e-05
2.3465,-2.6005e-05
2.351,1.6775e-05
2.3554,5.806e-05
2.3592,9.0684e-05
2.3629,0.00012121
2.3667,0.00014921
2.3704,0.00017431
2.3743,0.00019722
2.3783,0.00021629
2.3822,0.00023131
2.3861,0.00024219
2.3901,0.00024901
2.3941,0.0002516
2.3981,0.00025019
2.4022,0.00024508
2.4067,0.0002355
2.4112,0.00022253
2.4156,0.00020697
2.4201,0.00018971
2.4239,0.0001745
2.4277,0.00015928
2.4315,0.00014458
2.4353,0.0001309
2.4396,0.00011703
2.444,0.00010568
2.4483,9.7309e-05
2.4527,9.2206e-05
2.457,9.0517e-05
2.4614,9.2252e-05
2.4657,9.7255e-05
2.4701,0.00010522
2.4738,0.00011416
2.4776,0.00012465
2.4814,0.00013627
2.4851,0.00014859
2.4895,0.00016326
2.4939,0.00017747
2.4983,0.0001905
2.5027,0.00020165
2.5075,0.00021087
2.5123,0.00021645
2.517,0.00021784
2.5218,0.00021466
2.5262,0.00020749
2.5306,0.00019618
2.535,0.00018081
2.5394,0.00016155
2.5433,0.00014141
2.5472,0.00011868
2.5512,9.3629e-05
2.5551,6.6601e-05
2.5588,3.9535e-05
2.5625,1.1333e-05
2.5662,-1.7677e-05
2.5699,-4.7158e-05
2.5743,-8.2225e-05
2.5787,-0.00011691
2.583,-0.00015066
2.5874,-0.00018293
2.5919,-0.00021384
2.5964,-0.00024211
2.6009,-0.00026721
2.6054,-0.00028869
2.61,-0.0003067
2.6147,-0.00031989
2.6193,-0.00032791
2.624,-0.0003305
2.6278,-0.00032847
2.6316,-0.00032264
2.6354,-0.00031304
2.6392,-0.00029973
2.6432,-0.00028223
2.6471,-0.00026113
2.6511,-0.00023674
2.655,-0.0002094
2.6585,-0.00018279
2.662,-0.00015451
2.6656,-0.00012494
2.6691,-9.4488e-05
2.6733,-5.7269e-05
2.6776,-2.0146e-05
2.6818,1.6111e-05
2.6861,5.0763e-05
2.6905,8.4403e-05
2.6949,0.0001148
2.6993,0.00014132
2.7038,0.00016346
2.7077,0.00017911
2.7116,0.00019087
2.7155,0.00019867
2.7194,0.00020255
2.7233,0.00020267
2.7271,0.00019936
2.7309,0.0001929
2.7348,0.00018366
2.7387,0.00017169
2.7427,0.00015774
2.7466,0.00014238
2.7506,0.0001262
2.7555,0.0001059
2.7603,8.6364e-05
2.7652,6.8635e-05
2.7701,5.3623e-05
2.7741,4.3928e-05
2.7781,3.6908e-05
2.7821,3.2821e-05
2.786,3.1814e-05
2.79,3.3939e-05
2.794,3.9162e-05
2.798,4.7348e-05
2.802,5.8262e-05
2.8061,7.1877e-05
2.8101,8.7576e-05
2.8142,0.00010487
2.8182,0.00012321
2.8228,0.00014437
2.8274,0.00016521
2.832,0.00018485
2.8366,0.00020241
2.8414,0.00021782
2.8462,0.00022914
2.8511,0.00023562
2.8559,0.00023672
2.8603,0.00023272
2.8647,0.00022377
2.8691,0.00020983
2.8735,0.00019106
2.8774,0.00017097
2.8812,0.00014766
2.8851,0.00012145
2.8889,9.2716e-05
2.8933,5.7648e-05
2.8976,2.0595e-05
2.902,-1.7709e-05
2.9064,-5.6492e-05
2.9112,-9.9e-05
2.916,-0.00014009
2.9208,-0.00017877
2.9256,-0.00021411
2.9305,-0.00024585
2.9355,-0.00027249
2.9404,-0.00029338
2.9453,-0.00030807
2.9498,-0.00031582
2.9543,-0.00031796
2.9588,-0.00031444
2.9633,-0.00030537
2.9671,-0.0002934
2.971,-0.00027771
2.9748,-0.00025853
2.9786,-0.00023615
2.9828,-0.00020847
2.987,-0.00017787
2.9912,-0.00014487
2.9954,-0.00011007
2.9998,-7.2183e-05
3.0042,-3.3762e-05
3.0086,4.3991e-06
3.013,4.1522e-05
3.0165,6.9826e-05
3.02,9.6599e-05
3.0235,0.00012149
3.027,0.00014416
3.0305,0.00016432
3.034,0.00018171
3.0375,0.00019613
3.041,0.00020741
3.0449,0.00021608
3.0488,0.00022076
3.0526,0.00022147
3.0565,0.00021834
3.0606,0.00021108
3.0647,0.00020012
3.0688,0.00018594
3.0729,0.00016909
3.077,0.00015016
3.0811,0.00012989
3.0852,0.000109
3.0893,8.8243e-05
3.0935,6.7824e-05
3.0978,4.9052e-05
3.102,3.2615e-05
3.1062,1.9091e-05
3.1114,7.0987e-06
3.1166,8.8674e-07
3.1218,7.7645e-07
3.127,6.6997e-06
3.1312,1.5591e-05
3.1354,2.7809e-05
3.1395,4.2894e-05
3.1437,6.0284e-05
3.1478,7.897e-05
3.1519,9.8597e-05
3.156,0.00011848
3.1602,0.00013792
3.1647,0.00015808
3.1692,0.00017602
3.1738,0.00019094
3.1783,0.0002022
3.1829,0.00020933
3.1875,0.00021173
3.1921,0.00020914
3.1967,0.00020149
3.2008,0.00019023
3.205,0.00017502
3.2092,0.00015609
3.2133,0.00013377
3.2173,0.00010995
3.2212,8.3843e-05
3.2252,5.5873e-05
3.2291,2.6485e-05
3.2333,-6.0479e-06
3.2375,-3.9083e-05
3.2417,-7.2033e-05
3.246,-0.00010431
3.2507,-0.000139
3.2554,-0.00017136
3.2601,-0.00020067
3.2649,-0.00022629
3.2695,-0.00024738
3.2742,-0.00026382
3.2789,-0.00027522
3.2835,-0.00028128
3.2879,-0.00028197
3.2923,-0.00027779
3.2966,-0.00026875
3.301,-0.00025501
3.305,-0.00023836
3.3091,-0.00021818
3.3131,-0.00019479
3.3171,-0.0001686
3.3208,-0.00014278
3.3245,-0.00011542
3.3281,-8.6949e-05
3.3318,-5.7816e-05
3.3361,-2.3002e-05
3.3405,1.1298e-05
3.3448,4.4289e-05
3.3492,7.522e-05
3.3537,0.00010431
3.3582,0.0001297
3.3627,0.00015078
3.3672,0.00016706
3.3711,0.00017701
3.375,0.00018298
3.3789,0.00018493
3.3827,0.0001829
3.3868,0.00017667
3.3909,0.00016651
3.395,0.00015281
3.3991,0.00013603
3.4029,0.00011785
3.4068,9.7943e-05
3.4107,7.6874e-05
3.4145,5.5227e-05
3.4189,3.0835e-05
3.4232,7.3316e-06
3.4276,-1.445e-05
3.4319,-3.3759e-05
3.4367,-5.1303e-05
3.4415,-6.4302e-05
3.4463,-7.2173e-05
3.451,-7.4578e-05
3.4553,-7.2041e-05
3.4595,-6.5159e-05
3.4637,-5.4121e-05
3.468,-3.9259e-05
3.4722,-2.0897e-05
3.4765,2.9833e-07
3.4807,2.3654e-05
3.485,4.8419e-05
3.4892,7.3422e-05
3.4934,9.8208e-05
3.4976,0.00012197
3.5018,0.00014394
3.5063,0.00016476
3.5108,0.00018182
3.5153,0.00019438
3.5199,0.0002019
3.5243,0.000204
3.5287,0.00020066
3.5331,0.00019183
3.5375,0.00017762
3.5414,0.00016091
3.5453,0.00014055
3.5492,0.0001169
3.5531,9.0409e-05
3.5571,6.0965e-05
3.5611,2.9676e-05
3.565,-2.8364e-06
3.569,-3.593e-05
3.5734,-7.2124e-05
3.5777,-0.00010739
3.5821,-0.0001409
3.5864,-0.00017193
3.5912,-0.0002022
3.5959,-0.00022792
3.6007,-0.00024844
3.6055,-0.00026332
3.6092,-0.00027089
3.613,-0.00027464
3.6168,-0.00027453
3.6205,-0.00027062
3.6243,-0.000263
3.6281,-0.00025181
3.6318,-0.00023725
3.6356,-0.00021958
3.6394,-0.00019872
3.6433,-0.0001753
3.6471,-0.00014971
3.6509,-0.00012237
3.6554,-8.8701e-05
3.6599,-5.4025e-05
3.6644,-1.9136e-05
3.6689,1.5163e-05
3.6737,5.0811e-05
3.6786,8.3779e-05
3.6835,0.00011309
3.6883,0.00013788
3.6929,0.00015629
3.6974,0.00016956
3.702,0.00017729
3.7066,0.00017926
3.7107,0.000176
3.7148,0.00016803
3.7189,0.00015553
3.723,0.00013879
3.7272,0.00011789
3.7314,9.362e-05
3.7356,6.663e-05
3.7397,3.7652e-05
3.744,6.6951e-06
3.7483,-2.4582e-05
3.7526,-5.5237e-05
3.7569,-8.4357e-05
3.7611,-0.00011029
3.7652,-0.00013321
3.7694,-0.00015246
3.7735,-0.0001675
3.7778,-0.00017826
3.7822,-0.00018372
3.7865,-0.00018373
3.7908,-0.00017837
3.7948,-0.00016879
3.7988,-0.0001551
3.8028,-0.00013773
3.8068,-0.00011721
3.8111,-9.2947e-05
3.8153,-6.669e-05
3.8195,-3.9288e-05
3.8237,-1.1609e-05
3.8282,1.7415e-05
3.8327,4.4706e-05
3.8372,6.9288e-05
3.8417,9.0313e-05
3.8464,0.00010755
3.8511,0.00011957
3.8557,0.00012589
3.8604,0.0001263
3.8649,0.00012111
3.8694,0.00011057
3.8739,9.4954e-05
3.8783,7.4699e-05
3.8826,5.1676e-05
3.8868,2.5539e-05
3.8911,-3.0835e-06
3.8954,-3.3502e-05
3.8995,-6.4194e-05
3.9037,-9.5215e-05
3.9078,-0.00012588
3.9119,-0.00015552
3.9164,-0.00018541
3.9208,-0.00021262
3.9253,-0.00023647
3.9297,-0.00025634
3.9346,-0.00027294
3.9394,-0.00028367
3.9443,-0.00028812
3.9492,-0.00028613
3.9537,-0.00027844
3.9582,-0.00026522
3.9628,-0.0002467
3.9673,-0.0002233
3.9712,-0.00019955
3.9752,-0.00017295
3.9791,-0.00014394
3.983,-0.00011306
3.987,-8.0593e-05
3.9909,-4.7393e-05
3.9949,-1.41e-05
3.9988,1.8649e-05
4.0034,5.4847e-05
4.0079,8.8504e-05
4.0125,0.0001187
4.017,0.00014464
4.0217,0.00016597
4.0263,0.00018145
4.031,0.0001906
4.0356,0.00019311
4.0395,0.00019004
4.0434,0.00018227
4.0473,0.00016995
4.0512,0.00015332
4.0553,0.00013157
4.0594,0.00010593
4.0635,7.6991e-05
4.0676,4.541e-05
4.0716,1.2452e-05
4.0757,-2.1585e-05
4.0797,-5.5911e-05
4.0837,-8.9737e-05
4.0879,-0.00012347
4.0921,-0.00015497
4.0963,-0.00018343
4.1004,-0.00020815
4.1052,-0.00023078
4.1099,-0.00024718
4.1146,-0.00025686
4.1193,-0.00025959
4.1232,-0.00025665
4.127,-0.00024915
4.1309,-0.00023732
4.1348,-0.00022153
4.1392,-0.00019934
4.1436,-0.0001734
4.148,-0.00014464
4.1524,-0.00011403
4.1572,-7.911e-05
4.1621,-4.4733e-05
4.167,-1.238e-05
4.1719,1.6597e-05
4.1771,4.2248e-05
4.1823,6.1526e-05
4.1874,7.349e-05
4.1926,7.7608e-05
4.1971,7.469e-05
4.2016,6.5805e-05
4.2061,5.1237e-05
4.2106,3.1487e-05
4.2148,8.8783e-06
4.219,-1.7042e-05
4.2232,-4.5534e-05
4.2274,-7.5786e-05
4.2319,-0.0001094
4.2365,-0.00014299
4.241,-0.00017549
4.2455,-0.00020588
4.2501,-0.00023344
4.2547,-0.00025709
4.2593,-0.00027608
4.2638,-0.00028989
4.2688,-0.00029861
4.2738,-0.00030035
4.2788,-0.00029503
4.2838,-0.00028281
4.288,-0.00026755
4.2922,-0.00024803
4.2964,-0.00022465
4.3006,-0.00019789
4.3042,-0.00017192
4.3079,-0.00014415
4.3116,-0.00011501
4.3153,-8.495e-05
4.3195,-5.0595e-05
4.3236,-1.635e-05
4.3278,1.7101e-05
4.3319,4.9087e-05
4.3364,8.1318e-05
4.3409,0.00011025
4.3454,0.00013514
4.3499,0.00015533
4.3547,0.00017094
4.3594,0.00018012
4.3642,0.00018245
4.3689,0.00017775
4.3731,0.000168
4.3772,0.00015308
4.3813,0.00013323
4.3854,0.00010882
4.3894,8.1568e-05
4.3933,5.107e-05
4.3973,1.7916e-05
4.4012,-1.7238e-05
4.4049,-5.1621e-05
4.4087,-8.6502e-05
4.4124,-0.00012122
4.4161,-0.00015512
4.4204,-0.00019187
4.4246,-0.00022579
4.4288,-0.00025603
4.4331,-0.00028185
4.4376,-0.00030387
4.4422,-0.00031955
4.4467,-0.00032849
4.4512,-0.00033056
4.4554,-0.00032654
4.4595,-0.00031711
4.4636,-0.00030263
4.4678,-0.00028365
4.4719,-0.00026098
4.476,-0.00023525
4.4801,-0.00020725
4.4842,-0.00017786
4.4888,-0.0001444
4.4934,-0.00011157
4.498,-8.0554e-05
4.5026,-5.2463e-05
4.5074,-2.7205e-05
4.5122,-7.1893e-06
4.517,6.8439e-06
4.5219,1.4445e-05
4.5265,1.5512e-05
4.5311,1.0468e-05
4.5358,-4.4774e-07
4.5404,-1.6764e-05
4.5446,-3.5584e-05
4.5488,-5.77e-05
4.5529,-8.2451e-05
4.5571,-0.0001091
4.5613,-0.00013685
4.5655,-0.00016491
4.5696,-0.00019248
4.5738,-0.00021878
4.5785,-0.00024585
4.5832,-0.00026937
4.5879,-0.00028846
4.5926,-0.00030239
4.5975,-0.00031085
4.6024,-0.00031248
4.6074,-0.00030699
4.6123,-0.00029438
4.6172,-0.00027515
4.6221,-0.00024957
4.6269,-0.00021822
4.6318,-0.0001819
4.6361,-0.00014663
4.6404,-0.00010898
4.6446,-6.9732e-05
4.6489,-2.9718e-05
4.6531,9.0717e-06
4.6572,4.6958e-05
4.6614,8.3142e-05
4.6656,0.00011686
4.6702,0.00015036
4.6748,0.00017905
4.6793,0.00020212
4.6839,0.00021892
4.6888,0.00022933
4.6937,0.00023168
4.6986,0.00022578
4.7034,0.00021169
4.7074,0.00019441
4.7113,0.00017219
4.7153,0.00014538
4.7193,0.00011446
4.7234,7.8226e-05
4.7275,3.8798e-05
4.7317,-3.0259e-06
4.7358,-4.6396e-05
4.7398,-8.8182e-05
4.7437,-0.00012976
4.7476,-0.00017032
4.7516,-0.00020912
4.7556,-0.00024642
4.7597,-0.00028031
4.7637,-0.00031011
4.7678,-0.00033525
4.7724,-0.00035777
4.7771,-0.00037301
4.7817,-0.00038068
4.7864,-0.00038076
4.7904,-0.00037494
4.7944,-0.00036396
4.7984,-0.00034823
4.8023,-0.00032829
4.8064,-0.00030458
4.8104,-0.00027798
4.8144,-0.00024931
4.8184,-0.00021944
4.8229,-0.00018634
4.8273,-0.00015405
4.8317,-0.00012371
4.8361,-9.6373e-05
4.8414,-6.8901e-05
4.8467,-4.8391e-05
4.8519,-3.5835e-05
4.8572,-3.1736e-05
4.8619,-3.5229e-05
4.8666,-4.5231e-05
4.8712,-6.1284e-05
4.8759,-8.2658e-05
4.88,-0.00010475
4.884,-0.00012943
4.8881,-0.00015593
4.8921,-0.00018344
4.8965,-0.00021336
4.9009,-0.00024239
4.9053,-0.00026947
4.9097,-0.00029364
4.9145,-0.00031579
4.9193,-0.00033241
4.9241,-0.00034268
4.9289,-0.00034609
4.9339,-0.00034205
4.9389,-0.00033018
4.9439,-0.00031064
4.9489,-0.00028393
4.9531,-0.00025639
4.9573,-0.00022476
4.9616,-0.00018966
4.9658,-0.00015175
4.9698,-0.00011337
4.9739,-7.3762e-05
4.9779,-3.3635e-05
4.982,6.307e-06
4.9864,4.9265e-05
4.9909,9.0201e-05
4.9954,0.00012822
4.9998,0.00016249
5.0047,0.00019477
5.0096,0.00022075
5.0145,0.00023967
5.0193,0.00025095
5.0244,0.00025419
5.0294,0.00024866
5.0344,0.00023434
5.0395,0.00021153
5.0439,0.000185
5.0482,0.00015286
5.0526,0.00011575
5.057,7.4424e-05
5.0613,3.1236e-05
5.0656,-1.4164e-05
5.0698,-6.0815e-05
5.0741,-0.00010773
5.0783,-0.00015317
5.0825,-0.00019691
5.0867,-0.00023802
5.0908,-0.00027565
5.0954,-0.00031189
5.1,-0.00034219
5.1046,-0.00036584
5.1092,-0.00038242
5.1142,-0.00039226
5.1193,-0.00039309
5.1244,-0.00038525
5.1295,-0.00036951
5.1337,-0.00035153
5.1378,-0.00032969
5.142,-0.00030478
5.1461,-0.00027769
5.1503,-0.00024897
5.1545,-0.00021994
5.1587,-0.00019157
5.163,-0.00016478
5.1675,-0.00013851
5.1721,-0.00011605
5.1766,-9.8211e-05
5.1812,-8.559e-05
5.1863,-7.8093e-05
5.1914,-7.79e-05
5.1965,-8.4926e-05
5.2016,-9.8694e-05
5.2044,-0.00010881
5.2072,-0.00012056
5.21,-0.00013376
5.2128,-0.00014821


==> ss_timesim_ROM.dat <==
time,y_ROM
0,0
0.006516,4.067e-06
0.013032,1.5973e-05
0.019548,3.4791e-05
0.026064,5.8998e-05
0.03258,8.667e-05
0.039096,0.0001157
0.045612,0.00014398
0.052128,0.00016957
0.058425,0.00019023
0.064722,0.00020582
0.071019,0.00021573
0.077315,0.0002199
0.083233,0.0002189
0.089151,0.0002137
0.095068,0.00020508
0.10099,0.00019397
0.10701,0.0001811
0.11304,0.00016763
0.11906,0.00015441
0.12509,0.00014211
0.1306,0.00013207
0.13611,0.00012345
0.14162,0.00011636
0.14713,0.00011077
0.15292,0.00010641
0.1587,0.00010345
0.16448,0.00010177
0.17027,0.00010118
0.17638,0.00010156
0.18249,0.00010293
0.18861,0.00010522
0.19472,0.00010836
0.20107,0.00011244
0.20743,0.00011717
0.21378,0.00012227
0.22013,0.00012729
0.22572,0.0001312
0.23131,0.00013411
0.2369,0.00013545
0.24249,0.00013469
0.24762,0.00013171
0.25276,0.00012617
0.2579,0.00011783
0.26303,0.00010659
0.2689,9.0299e-05
0.27476,7.0663e-05
0.28062,4.8336e-05
0.28648,2.4287e-05
0.29236,-3.2126e-07
0.29824,-2.4015e-05
0.30412,-4.5297e-05
0.30999,-6.2706e-05
0.31356,-7.0809e-05
0.31713,-7.672e-05
0.3207,-8.0219e-05
0.32427,-8.1138e-05
0.32784,-7.9362e-05
0.33141,-7.4832e-05
0.33498,-6.7553e-05
0.33855,-5.7594e-05
0.34411,-3.7051e-05
0.34968,-1.1112e-05
0.35524,1.9147e-05
0.36081,5.2401e-05
0.3668,8.9864e-05
0.3728,0.00012712
0.37879,0.0001623
0.38478,0.00019371
0.39079,0.00022002
0.3968,0.0002401
0.40281,0.00025337
0.40881,0.00025971
0.41507,0.00025933
0.42132,0.00025259
0.42757,0.00024058
0.43382,0.00022465
0.44017,0.00020593
0.44652,0.00018609
0.45287,0.00016643
0.45922,0.00014797
0.4649,0.00013308
0.47058,0.0001201
0.47626,0.0001092
0.48193,0.00010036
0.48787,9.314e-05
0.49381,8.7802e-05
0.49975,8.4091e-05
0.50569,8.1701e-05
0.51135,8.0389e-05
0.51701,7.9841e-05
0.52268,7.99e-05
0.52834,8.0421e-05
0.53308,8.1109e-05
0.53783,8.1928e-05
0.54257,8.2761e-05
0.54731,8.348e-05
0.55206,8.3926e-05
0.5568,8.3891e-05
0.56155,8.314e-05
0.56629,8.1434e-05
0.57147,7.8197e-05
0.57665,7.32e-05
0.58183,6.6147e-05
0.58701,5.6842e-05
0.59284,4.3553e-05
0.59868,2.7335e-05
0.60451,8.4714e-06
0.61035,-1.2463e-05
0.61616,-3.4525e-05
0.62196,-5.6743e-05
0.62777,-7.7881e-05
0.63358,-9.662e-05
0.637,-0.00010598
0.64042,-0.00011377
0.64384,-0.00011975
0.64726,-0.0001237
0.65068,-0.00012543
0.6541,-0.00012478
0.65752,-0.00012164
0.66093,-0.00011597
0.66593,-0.0001031
0.67093,-8.4959e-05
0.67592,-6.1958e-05
0.68092,-3.473e-05
0.68677,1.4274e-06
0.69262,4.0607e-05
0.69848,8.0994e-05
0.70433,0.00012071
0.71033,0.00015882
0.71633,0.00019249
0.72233,0.00022024
0.72834,0.00024102
0.73432,0.00025426
0.74029,0.00025993
0.74627,0.00025838
0.75225,0.00025042
0.7586,0.00023625
0.76494,0.00021772
0.77129,0.00019658
0.77763,0.00017447
0.78321,0.00015544
0.78879,0.00013767
0.79436,0.00012183
0.79994,0.00010827
0.80574,9.6755e-05
0.81155,8.7859e-05
0.81735,8.1358e-05
0.82315,7.6823e-05
0.82889,7.3755e-05
0.83462,7.1602e-05
0.84036,6.9875e-05
0.8461,6.8109e-05
0.85228,6.5726e-05
0.85847,6.2487e-05
0.86466,5.8124e-05
0.87084,5.2481e-05
0.87617,4.6516e-05
0.88151,3.9463e-05
0.88684,3.1253e-05
0.89217,2.185e-05
0.89738,1.1484e-05
0.90258,-1.3079e-07
0.90779,-1.3052e-05
0.91299,-2.7282e-05
0.91889,-4.4908e-05
0.92478,-6.3994e-05
0.93068,-8.4237e-05
0.93657,-0.00010513
0.94222,-0.00012512
0.94787,-0.00014427
0.95352,-0.00016167
0.95917,-0.00017631
0.9641,-0.00018603
0.96903,-0.00019215
0.97396,-0.00019405
0.97889,-0.00019119
0.98324,-0.0001844
0.98759,-0.00017343
0.99194,-0.00015821
0.99629,-0.00013882
1.0019,-0.00010786
1.0076,-7.1064e-05
1.0132,-2.9543e-05
1.0188,1.5271e-05
1.0247,6.3573e-05
1.0306,0.0001116
1.0364,0.00015731
1.0423,0.00019877
1.0481,0.00023434
1.054,0.00026256
1.0599,0.00028247
1.0657,0.00029366
1.0719,0.00029614
1.078,0.00028985
1.0841,0.00027592
1.0902,0.00025594
1.0961,0.00023286
1.102,0.00020762
1.1078,0.00018192
1.1137,0.00015726
1.1193,0.00013584
1.1249,0.0001174
1.1305,0.00010253
1.1361,9.1427e-05
1.142,8.3686e-05
1.1479,7.9754e-05
1.1539,7.9007e-05
1.1598,8.0568e-05
1.1659,8.3567e-05
1.1721,8.6915e-05
1.1782,8.959e-05
1.1844,9.0677e-05
1.1894,8.9854e-05
1.1944,8.7148e-05
1.1995,8.2323e-05
1.2045,7.5247e-05
1.2095,6.5866e-05
1.2145,5.4155e-05
1.2196,4.0146e-05
1.2246,2.3943e-05
1.23,4.1278e-06
1.2355,-1.7891e-05
1.2409,-4.1875e-05
1.2463,-6.7498e-05
1.2524,-9.7468e-05
1.2584,-0.00012834
1.2645,-0.00015934
1.2706,-0.00018952
1.2749,-0.0002103
1.2793,-0.00022961
1.2837,-0.00024696
1.2881,-0.00026184
1.2925,-0.00027375
1.2969,-0.00028218
1.3013,-0.00028669
1.3057,-0.00028687
1.3105,-0.0002818
1.3153,-0.00027096
1.32,-0.00025422
1.3248,-0.00023162
1.3303,-0.00019876
1.3358,-0.00015918
1.3412,-0.00011391
1.3467,-6.4256e-05
1.3525,-9.4514e-06
1.3582,4.6407e-05
1.3639,0.00010122
1.3696,0.00015295
1.3754,0.00020027
1.3812,0.0002407
1.387,0.0002729
1.3928,0.00029601
1.3991,0.00031039
1.4053,0.00031396
1.4116,0.00030759
1.4179,0.00029283
1.4239,0.00027255
1.4299,0.00024831
1.4359,0.00022215
1.4419,0.00019602
1.4475,0.00017324
1.4531,0.00015316
1.4587,0.00013664
1.4643,0.00012414
1.4703,0.00011539
1.4762,0.00011101
1.4821,0.00011043
1.488,0.00011271
1.4939,0.00011665
1.4997,0.00012113
1.5056,0.000125
1.5114,0.0001272
1.5176,0.00012669
1.5239,0.00012238
1.5301,0.00011366
1.5363,0.00010031
1.5414,8.6111e-05
1.5464,6.8989e-05
1.5514,4.913e-05
1.5565,2.6826e-05
1.5621,-4.2015e-07
1.5677,-2.9752e-05
1.5733,-6.0621e-05
1.5789,-9.2401e-05
1.5842,-0.0001225
1.5894,-0.00015224
1.5947,-0.00018103
1.6,-0.00020822
1.6056,-0.00023479
1.6113,-0.00025791
1.6169,-0.00027667
1.6225,-0.00029024
1.6271,-0.00029693
1.6317,-0.00029918
1.6364,-0.00029665
1.641,-0.0002891
1.6461,-0.00027454
1.6513,-0.00025348
1.6565,-0.00022611
1.6616,-0.00019284
1.667,-0.00015299
1.6723,-0.00010855
1.6776,-6.0723e-05
1.6829,-1.0918e-05
1.6886,4.2021e-05
1.6942,9.3553e-05
1.6998,0.00014181
1.7054,0.00018509
1.7112,0.00022279
1.7169,0.00025242
1.7227,0.00027314
1.7285,0.00028465
1.7347,0.00028701
1.7409,0.00027978
1.7471,0.00026446
1.7533,0.00024302
1.7591,0.00021969
1.7649,0.00019498
1.7706,0.00017079
1.7764,0.00014876
1.782,0.00013061
1.7876,0.00011688
1.7933,0.00010816
1.7989,0.00010458
1.8048,0.00010604
1.8107,0.00011213
1.8166,0.00012179
1.8225,0.00013362
1.8284,0.00014595
1.8342,0.00015733
1.8401,0.00016628
1.8459,0.0001715
1.8517,0.00017197
1.8575,0.00016703
1.8633,0.00015622
1.869,0.00013946
1.8742,0.00011952
1.8794,9.5226e-05
1.8846,6.7017e-05
1.8897,3.548e-05
1.8955,-2.6606e-06
1.9013,-4.3092e-05
1.907,-8.4784e-05
1.9128,-0.00012664
1.9179,-0.0001632
1.923,-0.00019826
1.9282,-0.00023106
1.9333,-0.00026089
1.9387,-0.0002881
1.944,-0.00031054
1.9494,-0.00032748
1.9548,-0.00033829
1.9595,-0.00034234
1.9643,-0.00034074
1.9691,-0.00033326
1.9739,-0.0003198
1.9792,-0.00029781
1.9846,-0.00026867
1.9899,-0.00023285
1.9953,-0.00019109
2.0005,-0.00014532
2.0057,-9.5937e-05
2.011,-4.4238e-05
2.0162,8.3369e-06
2.0217,6.3239e-05
2.0273,0.00011556
2.0328,0.00016353
2.0383,0.00020559
2.0441,0.0002416
2.0498,0.0002687
2.0556,0.00028625
2.0613,0.00029414
2.0671,0.00029274
2.0729,0.00028282
2.0788,0.00026578
2.0846,0.00024339
2.0899,0.00022012
2.0951,0.0001957
2.1004,0.00017174
2.1057,0.00014966
2.1113,0.00012969
2.1169,0.00011447
2.1225,0.00010481
2.1281,0.00010103
2.134,0.0001032
2.1399,0.00011106
2.1457,0.00012355
2.1516,0.00013921
2.1577,0.00015699
2.1638,0.00017433
2.1699,0.00018923
2.176,0.00019986
2.1817,0.00020461
2.1875,0.00020316
2.1933,0.00019484
2.199,0.00017944
2.2043,0.0001594
2.2095,0.00013393
2.2148,0.00010352
2.22,6.8884e-05
2.2258,2.6586e-05
2.2316,-1.8624e-05
2.2374,-6.5448e-05
2.2432,-0.00011252
2.2483,-0.00015229
2.2533,-0.00019041
2.2583,-0.00022612
2.2633,-0.00025869
2.2686,-0.00028871
2.2738,-0.00031383
2.2791,-0.00033338
2.2843,-0.00034685
2.2892,-0.00035352
2.2941,-0.00035431
2.2989,-0.00034902
2.3038,-0.0003376
2.309,-0.00031853
2.3143,-0.00029267
2.3195,-0.00026044
2.3248,-0.00022249
2.3299,-0.00018072
2.335,-0.00013528
2.3401,-8.7261e-05
2.3452,-3.7907e-05
2.3506,1.431e-05
2.3561,6.4909e-05
2.3615,0.00011228
2.3669,0.00015498
2.3726,0.0001933
2.3782,0.00022385
2.3839,0.00024577
2.3896,0.00025873
2.3953,0.00026284
2.4011,0.00025849
2.4068,0.00024673
2.4125,0.00022903
2.4181,0.0002078
2.4237,0.00018442
2.4292,0.00016076
2.4348,0.00013855
2.4404,0.0001193
2.446,0.00010448
2.4516,9.5061e-05
2.4572,9.1557e-05
2.4628,9.4024e-05
2.4684,0.00010216
2.474,0.0001152
2.4796,0.00013196
2.4855,0.00015199
2.4914,0.00017267
2.4973,0.00019207
2.5032,0.00020831
2.5091,0.00021975
2.515,0.00022488
2.5209,0.00022267
2.5268,0.00021256
2.532,0.00019693
2.5373,0.0001752
2.5425,0.00014778
2.5477,0.00011536
2.5535,7.4864e-05
2.5593,3.0618e-05
2.5651,-1.5988e-05
2.5708,-6.3471e-05
2.5759,-0.00010472
2.581,-0.00014457
2.586,-0.00018214
2.5911,-0.00021665
2.5966,-0.00024958
2.602,-0.00027732
2.6075,-0.00029918
2.613,-0.00031467
2.6178,-0.00032279
2.6227,-0.00032531
2.6276,-0.0003221
2.6325,-0.00031318
2.6379,-0.0002967
2.6433,-0.00027358
2.6487,-0.00024427
2.6542,-0.00020945
2.6592,-0.00017311
2.6642,-0.00013363
2.6692,-9.1923e-05
2.6742,-4.9035e-05
2.6795,-3.6412e-06
2.6848,4.045e-05
2.6901,8.1862e-05
2.6954,0.00011932
2.701,0.0001534
2.7066,0.00018058
2.7122,0.00019999
2.7178,0.0002112
2.7238,0.0002141
2.7298,0.0002081
2.7357,0.00019421
2.7417,0.00017399
2.7476,0.00014972
2.7535,0.0001233
2.7594,9.695e-05
2.7653,7.2819e-05
2.7709,5.3687e-05
2.7765,3.9795e-05
2.7821,3.2226e-05
2.7877,3.1545e-05
2.7936,3.8265e-05
2.7995,5.2208e-05
2.8053,7.244e-05
2.8112,9.7479e-05
2.8169,0.00012489
2.8226,0.00015321
2.8284,0.00018041
2.8341,0.00020449
2.8398,0.00022355
2.8455,0.00023617
2.8512,0.00024116
2.857,0.00023781
2.8622,0.00022706
2.8675,0.00020901
2.8728,0.00018405
2.878,0.00015286
2.8838,0.00011249
2.8896,6.7156e-05
2.8954,1.8468e-05
2.9012,-3.183e-05
2.9065,-7.7642e-05
2.9118,-0.00012207
2.9171,-0.00016394
2.9224,-0.00020218
2.9278,-0.00023687
2.9333,-0.00026582
2.9388,-0.00028831
2.9442,-0.00030382
2.9492,-0.00031157
2.9541,-0.00031315
2.9591,-0.00030851
2.964,-0.00029773
2.9695,-0.00027875
2.975,-0.00025283
2.9805,-0.00022056
2.986,-0.00018278
2.991,-0.00014509
2.9959,-0.00010461
3.0008,-6.2284e-05
3.0058,-1.9099e-05
3.011,2.6245e-05
3.0162,7.0025e-05
3.0214,0.00011093
3.0266,0.00014775
3.0322,0.00018132
3.0377,0.0002078
3.0433,0.00022629
3.0488,0.00023631
3.0546,0.00023769
3.0603,0.00023034
3.066,0.00021504
3.0717,0.00019305
3.0774,0.00016629
3.0831,0.00013644
3.0887,0.00010554
3.0944,7.5625e-05
3.1,4.9073e-05
3.1055,2.7065e-05
3.1111,1.1007e-05
3.1166,1.8417e-06
3.1223,8.2316e-08
3.1279,5.9828e-06
3.1335,1.9123e-05
3.1392,3.8541e-05
3.145,6.4081e-05
3.1509,9.309e-05
3.1568,0.00012341
3.1627,0.00015278
3.1687,0.00017929
3.1746,0.00020044
3.1806,0.00021443
3.1865,0.00022001
3.1918,0.00021733
3.1971,0.00020723
3.2024,0.00018984
3.2077,0.00016564
3.2135,0.00013227
3.2193,9.2956e-05
3.2251,4.9198e-05
3.2309,2.7183e-06
3.2358,-3.7779e-05
3.2408,-7.7889e-05
3.2457,-0.00011658
3.2507,-0.00015291
3.2562,-0.00018963
3.2617,-0.00022129
3.2672,-0.00024704
3.2727,-0.00026626
3.2777,-0.00027755
3.2826,-0.00028308
3.2875,-0.00028278
3.2924,-0.0002767
3.2978,-0.00026379
3.3031,-0.00024462
3.3084,-0.00021967
3.3138,-0.00018957
3.3186,-0.00015835
3.3235,-0.00012421
3.3283,-8.7937e-05
3.3332,-5.0373e-05
3.3382,-1.1208e-05
3.3432,2.7272e-05
3.3482,6.397e-05
3.3532,9.784e-05
3.3587,0.00013033
3.3641,0.00015707
3.3696,0.00017706
3.3751,0.00018961
3.3805,0.00019433
3.3859,0.00019121
3.3913,0.00018057
3.3968,0.00016307
3.4022,0.00013961
3.4077,0.00011164
3.4131,8.079e-05
3.4186,4.8818e-05
3.424,1.7667e-05
3.4295,-1.0911e-05
3.4349,-3.5208e-05
3.4403,-5.3814e-05
3.4461,-6.6144e-05
3.4519,-6.9917e-05
3.4576,-6.4783e-05
3.4634,-5.1073e-05
3.4693,-2.9047e-05
3.4753,-3.8885e-07
3.4812,3.2973e-05
3.4871,6.8738e-05
3.4932,0.0001055
3.4993,0.00013947
3.5054,0.0001681
3.5115,0.00018926
3.5167,0.00020018
3.5219,0.00020372
3.5271,0.00019951
3.5323,0.00018757
3.538,0.00016624
3.5437,0.00013702
3.5493,0.00010108
3.555,5.9967e-05
3.5599,2.1899e-05
3.5647,-1.7561e-05
3.5696,-5.7261e-05
3.5745,-9.608e-05
3.5801,-0.00013896
3.5858,-0.00017764
3.5915,-0.00021079
3.5972,-0.00023739
3.602,-0.00025408
3.6067,-0.00026529
3.6115,-0.00027083
3.6163,-0.00027067
3.6216,-0.00026386
3.627,-0.0002503
3.6323,-0.00023041
3.6376,-0.00020479
3.6425,-0.00017705
3.6474,-0.00014584
3.6522,-0.00011188
3.6571,-7.6015e-05
3.6621,-3.7994e-05
3.6671,8.1719e-08
3.6721,3.7139e-05
3.6771,7.2125e-05
3.6824,0.00010552
3.6877,0.00013429
3.6929,0.00015734
3.6982,0.00017382
3.7038,0.00018342
3.7095,0.00018426
3.7151,0.00017616
3.7207,0.00015944
3.7263,0.00013493
3.7319,0.00010366
3.7375,6.7114e-05
3.7431,2.705e-05
3.7484,-1.2526e-05
3.7537,-5.1611e-05
3.759,-8.8336e-05
3.7643,-0.00012097
3.77,-0.00014943
3.7756,-0.00016992
3.7813,-0.00018129
3.7869,-0.00018297
3.7925,-0.00017511
3.7981,-0.00015826
3.8037,-0.00013339
3.8093,-0.00010203
3.8151,-6.449e-05
3.8209,-2.4349e-05
3.8267,1.5829e-05
3.8326,5.3516e-05
3.8375,8.1887e-05
3.8425,0.0001054
3.8474,0.00012294
3.8524,0.00013374
3.8578,0.00013726
3.8633,0.00013176
3.8687,0.00011742
3.8742,9.4887e-05
3.8796,6.5431e-05
3.885,3.0189e-05
3.8904,-9.3422e-06
3.8958,-5.148e-05
3.9014,-9.5857e-05
3.907,-0.00013926
3.9125,-0.0001799
3.9181,-0.00021619
3.9234,-0.0002451
3.9286,-0.00026803
3.9338,-0.00028425
3.9391,-0.00029334
3.9442,-0.00029515
3.9493,-0.00028997
3.9544,-0.00027798
3.9595,-0.00025956
3.9651,-0.00023249
3.9707,-0.00019918
3.9764,-0.00016069
3.982,-0.00011827
3.9868,-8.0285e-05
3.9915,-4.1389e-05
3.9963,-2.5289e-06
4.001,3.5342e-05
4.0061,7.3046e-05
4.0111,0.00010747
4.0161,0.00013753
4.0211,0.0001623
4.0265,0.0001823
4.032,0.00019411
4.0375,0.00019709
4.0429,0.00019098
4.0485,0.00017552
4.054,0.00015116
4.0596,0.00011878
4.0652,7.9671e-05
4.0707,3.5328e-05
4.0763,-1.2183e-05
4.0819,-6.0701e-05
4.0875,-0.00010801
4.093,-0.00015166
4.0985,-0.00018985
4.1041,-0.00022074
4.1096,-0.00024295
4.1152,-0.00025557
4.1207,-0.00025791
4.1263,-0.00025
4.1319,-0.0002325
4.1377,-0.00020537
4.1435,-0.00017092
4.1493,-0.00013142
4.1551,-8.9415e-05
4.1609,-4.736e-05
4.1667,-8.166e-06
4.1725,2.5675e-05
4.1784,5.2117e-05
4.1837,6.8558e-05
4.1891,7.6541e-05
4.1944,7.5649e-05
4.1998,6.5994e-05
4.2056,4.618e-05
4.2115,1.778e-05
4.2173,-1.76e-05
4.2231,-5.793e-05
4.2285,-9.7401e-05
4.2338,-0.00013737
4.2392,-0.00017609
4.2445,-0.00021191
4.2501,-0.00024449
4.2557,-0.00027093
4.2612,-0.00029011
4.2668,-0.0003013
4.2719,-0.00030422
4.2769,-0.00030017
4.2819,-0.00028926
4.287,-0.00027186
4.2926,-0.00024568
4.2982,-0.00021313
4.3038,-0.0001753
4.3094,-0.0001335
4.314,-9.6399e-05
4.3187,-5.8389e-05
4.3234,-2.0375e-05
4.3281,1.6739e-05
4.3329,5.2358e-05
4.3376,8.5208e-05
4.3423,0.00011441
4.3471,0.00013917
4.3524,0.00016082
4.3577,0.00017506
4.363,0.00018118
4.3683,0.0001788
4.3733,0.00016871
4.3783,0.00015111
4.3833,0.00012635
4.3883,9.5063e-05
4.3935,5.6753e-05
4.3987,1.3628e-05
4.4039,-3.2857e-05
4.409,-8.1088e-05
4.4144,-0.00013054
4.4197,-0.00017805
4.425,-0.00022167
4.4303,-0.00025969
4.4359,-0.00029249
4.4416,-0.00031556
4.4473,-0.00032782
4.453,-0.00032889
4.4589,-0.00031827
4.4649,-0.00029649
4.4708,-0.00026507
4.4767,-0.00022619
4.4828,-0.00018178
4.4888,-0.00013541
4.4948,-9.0236e-05
4.5009,-4.9227e-05
4.5061,-1.919e-05
4.5113,4.2505e-06
4.5165,1.996e-05
4.5217,2.7266e-05
4.5274,2.5446e-05
4.533,1.3667e-05
4.5386,-7.3433e-06
4.5443,-3.6266e-05
4.5492,-6.6613e-05
4.5541,-0.00010036
4.5591,-0.00013605
4.564,-0.0001722
4.5696,-0.00021211
4.5752,-0.00024852
4.5808,-0.00027952
4.5865,-0.00030354
4.5911,-0.00031735
4.5958,-0.00032491
4.6005,-0.00032591
4.6052,-0.00032026
4.6105,-0.00030599
4.6158,-0.00028375
4.6211,-0.00025418
4.6264,-0.00021823
4.6315,-0.00017916
4.6365,-0.00013643
4.6416,-9.1184e-05
4.6466,-4.4672e-05
4.6514,-1.5184e-07
4.6563,4.3243e-05
4.6611,8.4412e-05
4.6659,0.00012232
4.6709,0.00015675
4.6758,0.00018573
4.6807,0.00020836
4.6857,0.00022394
4.6911,0.00023229
4.6965,0.00023099
4.7019,0.00021981
4.7074,0.00019889
4.7125,0.00017061
4.7176,0.00013473
4.7227,9.215e-05
4.7278,4.4068e-05
4.7331,-9.9495e-06
4.7384,-6.6556e-05
4.7437,-0.00012382
4.749,-0.00017977
4.7545,-0.00023419
4.76,-0.00028295
4.7654,-0.00032414
4.7709,-0.00035622
4.7767,-0.00037888
4.7824,-0.00038945
4.7881,-0.00038774
4.7939,-0.00037429
4.7997,-0.00034995
4.8055,-0.00031654
4.8113,-0.00027635
4.8171,-0.00023201
4.8229,-0.00018644
4.8287,-0.00014248
4.8345,-0.00010289
4.8403,-7.0042e-05
4.8457,-4.7186e-05
4.8511,-3.2983e-05
4.8565,-2.8106e-05
4.8619,-3.2626e-05
4.8678,-4.7616e-05
4.8736,-7.2043e-05
4.8795,-0.00010424
4.8853,-0.000142
4.8909,-0.00018088
4.8965,-0.00022025
4.9021,-0.00025782
4.9077,-0.00029144
4.9132,-0.00031912
4.9188,-0.00033934
4.9244,-0.00035083
4.9299,-0.00035284
4.9351,-0.00034609
4.9402,-0.00033111
4.9453,-0.00030821
4.9504,-0.00027803
4.9561,-0.0002372
4.9617,-0.00018994
4.9674,-0.00013784
4.9731,-8.2737e-05
4.9777,-3.6981e-05
4.9823,8.4816e-06
4.9869,5.2634e-05
4.9915,9.4502e-05
4.9961,0.00013274
5.0006,0.00016698
5.0052,0.00019645
5.0097,0.00022048
5.015,0.00024067
5.0202,0.00025223
5.0255,0.00025467
5.0307,0.00024778
5.0359,0.00023189
5.0411,0.00020724
5.0462,0.00017437
5.0514,0.00013412
5.0568,8.6006e-05
5.0621,3.2638e-05
5.0674,-2.4317e-05
5.0728,-8.3037e-05
5.0781,-0.00014143
5.0834,-0.00019765
5.0887,-0.00024975
5.0941,-0.00029597
5.0997,-0.00033701
5.1054,-0.00036808
5.1111,-0.00038806
5.1167,-0.00039649
5.1224,-0.00039354
5.128,-0.00037985
5.1337,-0.00035663
5.1393,-0.00032558
5.1451,-0.00028773
5.1509,-0.00024648
5.1567,-0.00020464
5.1625,-0.00016493
5.1678,-0.00013312
5.173,-0.0001068
5.1782,-8.734e-05
5.1834,-7.5648e-05
5.1891,-7.2288e-05
5.1948,-7.8725e-05
5.2004,-9.4475e-05
5.2061,-0.00011838
5.2078,-0.00012683
5.2094,-0.00013581
5.2111,-0.00014528
5.2128,-0.00015516


==> timesim.dat <==
0,0,0,0,0,0,0,0
0.5,0.0038111,0.0038724,0.0038111,0.0038111,6.1333e-05,4.2909e-08,4.8666e-09
1,0.0039172,0.0038765,0.0039173,0.0039171,4.0729e-05,2.0783e-08,8.813e-08
1.5,0.0035534,0.0035659,0.0035534,0.0035534,1.2509e-05,2.4991e-08,6.6127e-09
2,0.0031285,0.0031417,0.0031284,0.0031286,1.3177e-05,1.0768e-07,8.1946e-08
2.5,0.0027155,0.0026955,0.0027153,0.0027156,2.0011e-05,2.313e-07,6.767e-08
3,0.0023324,0.0023357,0.0023322,0.0023324,3.3003e-06,1.8029e-07,3.9532e-08
3.5,0.0019874,0.0020024,0.0019873,0.0019874,1.5059e-05,4.6671e-08,4.4107e-08
4,0.0016869,0.0016832,0.0016869,0.0016869,3.6852e-06,8.7443e-09,3.5341e-08
4.5,0.0014363,0.0014235,0.0014363,0.0014363,1.2768e-05,3.1877e-08,1.9951e-08
5,0.0012402,0.0012355,0.0012401,0.0012402,4.7351e-06,1.0917e-07,1.2977e-08
5.5,0.0011023,0.001107,0.0011021,0.0011023,4.7048e-06,1.7512e-07,1.03e-08
6,0.0010251,0.0010329,0.0010249,0.0010251,7.784e-06,2.1375e-07,8.9858e-09
6.5,0.0010102,0.0010178,0.0010099,0.0010102,7.654e-06,2.2604e-07,8.5129e-09
7,0.001058,0.0010626,0.0010578,0.0010581,4.5096e-06,2.1353e-07,8.7962e-09
7.5,0.0011682,0.0011635,0.0011681,0.0011682,4.7423e-06,1.7246e-07,9.8655e-09
8,0.0013393,0.0013266,0.0013392,0.0013393,1.2644e-05,1.0079e-07,1.1422e-08
8.5,0.0015688,0.0015652,0.0015688,0.0015689,3.646e-06,1.8355e-08,2.0528e-08
9,0.0018539,0.0018689,0.0018539,0.0018539,1.4991e-05,1.407e-08,3.2473e-08
9.5,0.0021904,0.0021937,0.0021903,0.0021904,3.2906e-06,7.2699e-08,2.9851e-08
10,0.0025739,0.0025539,0.0025736,0.0025739,1.9981e-05,2.2139e-07,3.8515e-08
10.5,0.0029988,0.003012,0.0029986,0.0029989,1.3137e-05,1.9607e-07,9.1246e-08
11,0.0034592,0.0034716,0.0034591,0.0034592,1.2473e-05,1.016e-07,7.7954e-08
11.5,0.003948,0.0039072,0.003948,0.003948,4.0842e-05,3.3183e-08,5.6651e-08
12,0.0044577,0.0045193,0.0044578,0.0044576,6.1554e-05,3.8642e-08,1.1694e-07
12.5,0.00498,0.0049115,0.0049799,0.0049795,6.8465e-05,7.7442e-08,4.9672e-07
13,0.0045067,0.0045682,0.0045067,0.0045063,6.1498e-05,3.4208e-08,3.2271e-07
13.5,0.0040352,0.0039945,0.0040354,0.0040351,4.0788e-05,1.3587e-07,1.1978e-07
14,0.0035755,0.0035879,0.0035757,0.0035755,1.2402e-05,1.6989e-07,3.3483e-08
14.5,0.0031342,0.0031474,0.0031343,0.0031342,1.3221e-05,1.4538e-07,1.8621e-08
15,0.0027182,0.0026982,0.0027183,0.0027182,2.0036e-05,5.7946e-08,7.2023e-09
15.5,0.0023343,0.0023376,0.0023344,0.0023343,3.2845e-06,1.2448e-07,1.4644e-08
16,0.0019889,0.002004,0.0019892,0.0019889,1.509e-05,2.5806e-07,1.2308e-08
16.5,0.0016882,0.0016845,0.0016885,0.0016882,3.6841e-06,3.0146e-07,1.3583e-08
17,0.0014374,0.0014246,0.0014376,0.0014374,1.279e-05,2.4085e-07,6.7197e-09
17.5,0.0012412,0.0012364,0.0012413,0.0012412,4.7442e-06,1.4074e-07,1.13e-08
18,0.0011031,0.0011079,0.0011032,0.0011031,4.7133e-06,5.4313e-08,1.3388e-08
18.5,0.0010259,0.0010337,0.0010259,0.0010259,7.797e-06,1.6488e-09,1.2904e-08
19,0.001011,0.0010186,0.001011,0.001011,7.6661e-06,1.5706e-08,1.2531e-08
19.5,0.0010589,0.0010634,0.0010589,0.0010589,4.5154e-06,1.5536e-09,1.2868e-08
20,0.0011692,0.0011644,0.0011692,0.0011692,4.7538e-06,5.6405e-08,1.4134e-08
20.5,0.0013404,0.0013277,0.0013405,0.0013403,1.2665e-05,1.4839e-07,6.2554e-09
21,0.0015701,0.0015665,0.0015704,0.0015701,3.6402e-06,2.5355e-07,1.1061e-08
21.5,0.0018554,0.0018704,0.0018557,0.0018554,1.502e-05,3.0595e-07,1.5154e-08
22,0.0021922,0.0021955,0.0021924,0.0021922,3.2724e-06,2.3157e-07,1.9868e-08
22.5,0.002576,0.002556,0.0025761,0.002576,2e-05,8.4249e-08,1.1888e-08
23,0.0030013,0.0030145,0.0030014,0.0030013,1.3191e-05,9.5463e-08,2.9281e-08
23.5,0.003462,0.0034744,0.0034621,0.003462,1.2409e-05,1.5205e-07,1.0461e-08
24,0.0039512,0.0039105,0.0039514,0.0039512,4.0787e-05,1.7136e-07,2.4757e-08
24.5,0.0044614,0.0045229,0.0044615,0.0044613,6.1496e-05,1.4899e-07,1.0072e-07
25,0.00498,0.0049116,0.00498,0.0049795,6.8444e-05,4.1438e-08,4.9627e-07
25.5,0.0045031,0.0045647,0.0045031,0.0045028,6.1558e-05,1.1717e-08,3.1942e-07
26,0.0040321,0.0039912,0.0040321,0.0040319,4.0861e-05,1.6274e-08,1.8115e-07
26.5,0.0035727,0.0035852,0.0035727,0.0035727,1.246e-05,2.5227e-08,2.508e-08
27,0.0031318,0.0031449,0.0031316,0.0031318,1.3164e-05,1.0762e-07,7.9016e-08
27.5,0.0027161,0.0026961,0.0027159,0.0027162,2.0014e-05,2.3127e-07,6.7254e-08
28,0.0023325,0.0023358,0.0023323,0.0023325,3.2997e-06,1.8028e-07,3.9472e-08
28.5,0.0019874,0.0020024,0.0019873,0.0019874,1.5059e-05,4.6669e-08,4.4099e-08
29,0.0016869,0.0016832,0.0016869,0.0016869,3.6852e-06,8.7447e-09,3.534e-08
29.5,0.0014363,0.0014235,0.0014363,0.0014363,1.2768e-05,3.1877e-08,1.9951e-08
30,0.0012402,0.0012355,0.0012401,0.0012402,4.7351e-06,1.0917e-07,1.2977e-08
30.5,0.0011023,0.001107,0.0011021,0.0011023,4.7048e-06,1.7512e-07,1.03e-08
31,0.0010251,0.0010329,0.0010249,0.0010251,7.784e-06,2.1375e-07,8.9858e-09
31.5,0.0010102,0.0010178,0.0010099,0.0010102,7.654e-06,2.2604e-07,8.5129e-09
32,0.001058,0.0010626,0.0010578,0.0010581,4.5096e-06,2.1353e-07,8.7962e-09
32.5,0.0011682,0.0011635,0.0011681,0.0011682,4.7423e-06,1.7246e-07,9.8655e-09
33,0.0013393,0.0013266,0.0013392,0.0013393,1.2644e-05,1.0079e-07,1.1422e-08
33.5,0.0015688,0.0015652,0.0015688,0.0015689,3.646e-06,1.8355e-08,2.0528e-08
34,0.0018539,0.0018689,0.0018539,0.0018539,1.4991e-05,1.407e-08,3.2473e-08
34.5,0.0021904,0.0021937,0.0021903,0.0021904,3.2906e-06,7.2699e-08,2.9851e-08
35,0.0025739,0.0025539,0.0025736,0.0025739,1.9981e-05,2.2139e-07,3.8515e-08
35.5,0.0029988,0.003012,0.0029986,0.0029989,1.3137e-05,1.9607e-07,9.1246e-08
36,0.0034592,0.0034716,0.0034591,0.0034592,1.2473e-05,1.016e-07,7.7954e-08
36.5,0.003948,0.0039072,0.003948,0.003948,4.0842e-05,3.3183e-08,5.6651e-08
37,0.0044577,0.0045193,0.0044578,0.0044576,6.1554e-05,3.8642e-08,1.1694e-07
37.5,0.00498,0.0049115,0.0049799,0.0049795,6.8465e-05,7.7442e-08,4.9672e-07
38,0.0045067,0.0045682,0.0045067,0.0045063,6.1498e-05,3.4208e-08,3.2271e-07
38.5,0.0040352,0.0039945,0.0040354,0.0040351,4.0788e-05,1.3587e-07,1.1978e-07
39,0.0035755,0.0035879,0.0035757,0.0035755,1.2402e-05,1.6989e-07,3.3483e-08
39.5,0.0031342,0.0031474,0.0031343,0.0031342,1.3221e-05,1.4538e-07,1.8621e-08
40,0.0027182,0.0026982,0.0027183,0.0027182,2.0036e-05,5.7946e-08,7.2023e-09
40.5,0.0023343,0.0023376,0.0023344,0.0023343,3.2845e-06,1.2448e-07,1.4644e-08
41,0.0019889,0.002004,0.0019892,0.0019889,1.509e-05,2.5806e-07,1.2308e-08
41.5,0.0016882,0.0016845,0.0016885,0.0016882,3.6841e-06,3.0146e-07,1.3583e-08
42,0.0014374,0.0014246,0.0014376,0.0014374,1.279e-05,2.4085e-07,6.7197e-09
42.5,0.0012412,0.0012364,0.0012413,0.0012412,4.7442e-06,1.4074e-07,1.13e-08
43,0.0011031,0.0011079,0.0011032,0.0011031,4.7133e-06,5.4313e-08,1.3388e-08
43.5,0.0010259,0.0010337,0.0010259,0.0010259,7.797e-06,1.6488e-09,1.2904e-08
44,0.001011,0.0010186,0.001011,0.001011,7.6661e-06,1.5706e-08,1.2531e-08
44.5,0.0010589,0.0010634,0.0010589,0.0010589,4.5154e-06,1.5536e-09,1.2868e-08
45,0.0011692,0.0011644,0.0011692,0.0011692,4.7538e-06,5.6405e-08,1.4134e-08
45.5,0.0013404,0.0013277,0.0013405,0.0013403,1.2665e-05,1.4839e-07,6.2554e-09
46,0.0015701,0.0015665,0.0015704,0.0015701,3.6402e-06,2.5355e-07,1.1061e-08
46.5,0.0018554,0.0018704,0.0018557,0.0018554,1.502e-05,3.0595e-07,1.5154e-08
47,0.0021922,0.0021955,0.0021924,0.0021922,3.2724e-06,2.3157e-07,1.9868e-08
47.5,0.002576,0.002556,0.0025761,0.002576,2e-05,8.4249e-08,1.1888e-08
48,0.0030013,0.0030145,0.0030014,0.0030013,1.3191e-05,9.5463e-08,2.9281e-08
48.5,0.003462,0.0034744,0.0034621,0.003462,1.2409e-05,1.5205e-07,1.0461e-08
49,0.0039512,0.0039105,0.0039514,0.0039512,4.0787e-05,1.7136e-07,2.4757e-08
49.5,0.0044614,0.0045229,0.0044615,0.0044613,6.1496e-05,1.4899e-07,1.0072e-07
50,0.00498,0.0049116,0.00498,0.0049795,6.8444e-05,4.1438e-08,4.9627e-07
50.5,0.0045031,0.0045647,0.0045031,0.0045028,6.1558e-05,1.1717e-08,3.1942e-07
51,0.0040321,0.0039912,0.0040321,0.0040319,4.0861e-05,1.6274e-08,1.8115e-07
51.5,0.0035727,0.0035852,0.0035727,0.0035727,1.246e-05,2.5227e-08,2.508e-08
52,0.0031318,0.0031449,0.0031316,0.0031318,1.3164e-05,1.0762e-07,7.9016e-08
52.5,0.0027161,0.0026961,0.0027159,0.0027162,2.0014e-05,2.3127e-07,6.7254e-08
53,0.0023325,0.0023358,0.0023323,0.0023325,3.2997e-06,1.8028e-07,3.9472e-08
53.5,0.0019874,0.0020024,0.0019873,0.0019874,1.5059e-05,4.6669e-08,4.4099e-08
54,0.0016869,0.0016832,0.0016869,0.0016869,3.6852e-06,8.7447e-09,3.534e-08
54.5,0.0014363,0.0014235,0.0014363,0.0014363,1.2768e-05,3.1877e-08,1.9951e-08
55,0.0012402,0.0012355,0.0012401,0.0012402,4.7351e-06,1.0917e-07,1.2977e-08
55.5,0.0011023,0.001107,0.0011021,0.0011023,4.7048e-06,1.7512e-07,1.03e-08
56,0.0010251,0.0010329,0.0010249,0.0010251,7.784e-06,2.1375e-07,8.9858e-09
56.5,0.0010102,0.0010178,0.0010099,0.0010102,7.654e-06,2.2604e-07,8.5129e-09
57,0.001058,0.0010626,0.0010578,0.0010581,4.5096e-06,2.1353e-07,8.7962e-09
57.5,0.0011682,0.0011635,0.0011681,0.0011682,4.7423e-06,1.7246e-07,9.8655e-09
58,0.0013393,0.0013266,0.0013392,0.0013393,1.2644e-05,1.0079e-07,1.1422e-08
58.5,0.0015688,0.0015652,0.0015688,0.0015689,3.646e-06,1.8355e-08,2.0528e-08
59,0.0018539,0.0018689,0.0018539,0.0018539,1.4991e-05,1.407e-08,3.2473e-08
59.5,0.0021904,0.0021937,0.0021903,0.0021904,3.2906e-06,7.2699e-08,2.9851e-08
60,0.0025739,0.0025539,0.0025736,0.0025739,1.9981e-05,2.2139e-07,3.8515e-08
60.5,0.0029988,0.003012,0.0029986,0.0029989,1.3137e-05,1.9607e-07,9.1246e-08
61,0.0034592,0.0034716,0.0034591,0.0034592,1.2473e-05,1.016e-07,7.7954e-08
61.5,0.003948,0.0039072,0.003948,0.003948,4.0842e-05,3.3183e-08,5.6651e-08
62,0.0044577,0.0045193,0.0044578,0.0044576,6.1554e-05,3.8642e-08,1.1694e-07
62.5,0.00498,0.0049115,0.0049799,0.0049795,6.8465e-05,7.7442e-08,4.9672e-07
63,0.0045067,0.0045682,0.0045067,0.0045063,6.1498e-05,3.4208e-08,3.2271e-07
63.5,0.0040352,0.0039945,0.0040354,0.0040351,4.0788e-05,1.3587e-07,1.1978e-07
64,0.0035755,0.0035879,0.0035757,0.0035755,1.2402e-05,1.6989e-07,3.3483e-08
64.5,0.0031342,0.0031474,0.0031343,0.0031342,1.3221e-05,1.4538e-07,1.8621e-08
65,0.0027182,0.0026982,0.0027183,0.0027182,2.0036e-05,5.7946e-08,7.2023e-09
65.5,0.0023343,0.0023376,0.0023344,0.0023343,3.2845e-06,1.2448e-07,1.4644e-08
66,0.0019889,0.002004,0.0019892,0.0019889,1.509e-05,2.5806e-07,1.2308e-08
66.5,0.0016882,0.0016845,0.0016885,0.0016882,3.6841e-06,3.0146e-07,1.3583e-08
67,0.0014374,0.0014246,0.0014376,0.0014374,1.279e-05,2.4085e-07,6.7197e-09
67.5,0.0012412,0.0012364,0.0012413,0.0012412,4.7442e-06,1.4074e-07,1.13e-08
68,0.0011031,0.0011079,0.0011032,0.0011031,4.7133e-06,5.4313e-08,1.3388e-08
68.5,0.0010259,0.0010337,0.0010259,0.0010259,7.797e-06,1.6488e-09,1.2904e-08
69,0.001011,0.0010186,0.001011,0.001011,7.6661e-06,1.5706e-08,1.2531e-08
69.5,0.0010589,0.0010634,0.0010589,0.0010589,4.5154e-06,1.5536e-09,1.2868e-08
70,0.0011692,0.0011644,0.0011692,0.0011692,4.7538e-06,5.6405e-08,1.4134e-08
70.5,0.0013404,0.0013277,0.0013405,0.0013403,1.2665e-05,1.4839e-07,6.2554e-09
71,0.0015701,0.0015665,0.0015704,0.0015701,3.6402e-06,2.5355e-07,1.1061e-08
71.5,0.0018554,0.0018704,0.0018557,0.0018554,1.502e-05,3.0595e-07,1.5154e-08
72,0.0021922,0.0021955,0.0021924,0.0021922,3.2724e-06,2.3157e-07,1.9868e-08
72.5,0.002576,0.002556,0.0025761,0.002576,2e-05,8.4249e-08,1.1888e-08
73,0.0030013,0.0030145,0.0030014,0.0030013,1.3191e-05,9.5463e-08,2.9281e-08
73.5,0.003462,0.0034744,0.0034621,0.003462,1.2409e-05,1.5205e-07,1.0461e-08
74,0.0039512,0.0039105,0.0039514,0.0039512,4.0787e-05,1.7136e-07,2.4757e-08
74.5,0.0044614,0.0045229,0.0044615,0.0044613,6.1496e-05,1.4899e-07,1.0072e-07
75,0.00498,0.0049116,0.00498,0.0049795,6.8444e-05,4.1438e-08,4.9627e-07
75.5,0.0045031,0.0045647,0.0045031,0.0045028,6.1558e-05,1.1717e-08,3.1942e-07
76,0.0040321,0.0039912,0.0040321,0.0040319,4.0861e-05,1.6274e-08,1.8115e-07
76.5,0.0035727,0.0035852,0.0035727,0.0035727,1.246e-05,2.5227e-08,2.508e-08
77,0.0031318,0.0031449,0.0031316,0.0031318,1.3164e-05,1.0762e-07,7.9016e-08
77.5,0.0027161,0.0026961,0.0027159,0.0027162,2.0014e-05,2.3127e-07,6.7254e-08
78,0.0023325,0.0023358,0.0023323,0.0023325,3.2997e-06,1.8028e-07,3.9472e-08
78.5,0.0019874,0.0020024,0.0019873,0.0019874,1.5059e-05,4.6669e-08,4.4099e-08
79,0.0016869,0.0016832,0.0016869,0.0016869,3.6852e-06,8.7447e-09,3.534e-08
79.5,0.0014363,0.0014235,0.0014363,0.0014363,1.2768e-05,3.1877e-08,1.9951e-08
80,0.0012402,0.0012355,0.0012401,0.0012402,4.7351e-06,1.0917e-07,1.2977e-08
80.5,0.0011023,0.001107,0.0011021,0.0011023,4.7048e-06,1.7512e-07,1.03e-08
81,0.0010251,0.0010329,0.0010249,0.0010251,7.784e-06,2.1375e-07,8.9858e-09
81.5,0.0010102,0.0010178,0.0010099,0.0010102,7.654e-06,2.2604e-07,8.5129e-09
82,0.001058,0.0010626,0.0010578,0.0010581,4.5096e-06,2.1353e-07,8.7962e-09
82.5,0.0011682,0.0011635,0.0011681,0.0011682,4.7423e-06,1.7246e-07,9.8655e-09
83,0.0013393,0.0013266,0.0013392,0.0013393,1.2644e-05,1.0079e-07,1.1422e-08
83.5,0.0015688,0.0015652,0.0015688,0.0015689,3.646e-06,1.8355e-08,2.0528e-08
84,0.0018539,0.0018689,0.0018539,0.0018539,1.4991e-05,1.407e-08,3.2473e-08
84.5,0.0021904,0.0021937,0.0021903,0.0021904,3.2906e-06,7.2699e-08,2.9851e-08
85,0.0025739,0.0025539,0.0025736,0.0025739,1.9981e-05,2.2139e-07,3.8515e-08
85.5,0.0029988,0.003012,0.0029986,0.0029989,1.3137e-05,1.9607e-07,9.1246e-08
86,0.0034592,0.0034716,0.0034591,0.0034592,1.2473e-05,1.016e-07,7.7954e-08
86.5,0.003948,0.0039072,0.003948,0.003948,4.0842e-05,3.3183e-08,5.6651e-08
87,0.0044577,0.0045193,0.0044578,0.0044576,6.1554e-05,3.8642e-08,1.1694e-07
87.5,0.00498,0.0049115,0.0049799,0.0049795,6.8465e-05,7.7442e-08,4.9672e-07
88,0.0045067,0.0045682,0.0045067,0.0045063,6.1498e-05,3.4208e-08,3.2271e-07
88.5,0.0040352,0.0039945,0.0040354,0.0040351,4.0788e-05,1.3587e-07,1.1978e-07
89,0.0035755,0.0035879,0.0035757,0.0035755,1.2402e-05,1.6989e-07,3.3483e-08
89.5,0.0031342,0.0031474,0.0031343,0.0031342,1.3221e-05,1.4538e-07,1.8621e-08
90,0.0027182,0.0026982,0.0027183,0.0027182,2.0036e-05,5.7946e-08,7.2023e-09
90.5,0.0023343,0.0023376,0.0023344,0.0023343,3.2845e-06,1.2448e-07,1.4644e-08
91,0.0019889,0.002004,0.0019892,0.0019889,1.509e-05,2.5806e-07,1.2308e-08
91.5,0.0016882,0.0016845,0.0016885,0.0016882,3.6841e-06,3.0146e-07,1.3583e-08
92,0.0014374,0.0014246,0.0014376,0.0014374,1.279e-05,2.4085e-07,6.7197e-09
92.5,0.0012412,0.0012364,0.0012413,0.0012412,4.7442e-06,1.4074e-07,1.13e-08
93,0.0011031,0.0011079,0.0011032,0.0011031,4.7133e-06,5.4313e-08,1.3388e-08
93.5,0.0010259,0.0010337,0.0010259,0.0010259,7.797e-06,1.6488e-09,1.2904e-08
94,0.001011,0.0010186,0.001011,0.001011,7.6661e-06,1.5706e-08,1.2531e-08
94.5,0.0010589,0.0010634,0.0010589,0.0010589,4.5154e-06,1.5536e-09,1.2868e-08
95,0.0011692,0.0011644,0.0011692,0.0011692,4.7538e-06,5.6405e-08,1.4134e-08
95.5,0.0013404,0.0013277,0.0013405,0.0013403,1.2665e-05,1.4839e-07,6.2554e-09
96,0.0015701,0.0015665,0.0015704,0.0015701,3.6402e-06,2.5355e-07,1.1061e-08
96.5,0.0018554,0.0018704,0.0018557,0.0018554,1.502e-05,3.0595e-07,1.5154e-08
97,0.0021922,0.0021955,0.0021924,0.0021922,3.2724e-06,2.3157e-07,1.9868e-08
97.5,0.002576,0.002556,0.0025761,0.002576,2e-05,8.4249e-08,1.1888e-08
98,0.0030013,0.0030145,0.0030014,0.0030013,1.3191e-05,9.5463e-08,2.9291e-08
98.5,0.003462,0.0034744,0.0034621,0.003462,1.2409e-05,1.5205e-07,1.0434e-08
99,0.0039512,0.0039105,0.0039514,0.0039512,4.0787e-05,1.7136e-07,2.5714e-08
99.5,0.0044614,0.0045229,0.0044615,0.0044612,6.1496e-05,1.4899e-07,1.2668e-07
100,0.00498,0.0049116,0.00498,0,6.8444e-05,4.1438e-08,0.00498

